Effective models for generalized Newtonian fluids through a thin porous medium following the Carreau law

We consider the flow of a generalized Newtonian fluid through a thin porous medium of thickness $\epsilon$, perforated by periodically distributed solid cylinders of size $\epsilon$. We assume that the fluid is described by the 3D incompressible Stokes system, with a non-linear viscosity following the Carreau law of flow index $1<r<+\infty$, and scaled by a factor $\epsilon^{\gamma}$, where $\gamma\in \mathbb{R}$. Generalizing (Anguiano et al., Q. J. Mech. Math., 75(1), 2022, 1-27), where the particular case $r<2$ and $\gamma=1$ was addressed, we perform a new and complete study on the asymptotic behaviour of the fluid as $\epsilon$ goes to zero. Depending on $\gamma$ and the flow index $r$, using homogenization techniques, we derive and rigorously justify different effective linear and non-linear lower-dimensional Darcy's laws. Finally, using a finite element method, we study numerically the influence of the rheological parameters of the fluid and of the shape of the solid obstacles on the behaviour of the effective systems.

==> Data-Carreau-amplitude_f-lambda=1-r=1.7_E1.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.0104719 -4.68872e-07 -0.000261807 0.000523615
1 0.15 0.15 0 0.0139669 -6.13912e-07 -0.00069821 0.00139642
2 0.2 0.2 0 0.0174661 -7.47977e-07 -0.00130937 0.00261875
3 0.25 0.25 0 0.0209709 -8.67987e-07 -0.0020955 0.00419101
4 0.3 0.3 0 0.0244824 -9.71116e-07 -0.00305687 0.00611373
5 0.35 0.35 0 0.0280017 -1.05479e-06 -0.00419378 0.00838756
6 0.4 0.4 0 0.03153 -1.11673e-06 -0.00550663 0.0110133
7 0.45 0.45 0 0.0350684 -1.15497e-06 -0.00699584 0.0139917
8 0.5 0.5 0 0.0386177 -1.1679e-06 -0.0086619 0.0173238
9 0.55 0.55 0 0.042179 -1.15427e-06 -0.0105053 0.0210107
10 0.6 0.6 0 0.0457531 -1.11314e-06 -0.0125268 0.0250535
11 0.65 0.65 0 0.0493409 -1.04397e-06 -0.0147268 0.0294535
12 0.7 0.7 0 0.0529432 -9.46485e-07 -0.017106 0.0342121
13 0.75 0.75 0 0.0565608 -8.20747e-07 -0.0196653 0.0393306
14 0.8 0.8 0 0.0601943 -6.67061e-07 -0.0224053 0.0448106
15 0.85 0.85 0 0.0638445 -4.85967e-07 -0.0253269 0.0506537
16 0.9 0.9 0 0.067512 -2.78195e-07 -0.0284308 0.0568615
17 0.95 0.95 0 0.0711975 -4.46293e-08 -0.0317179 0.0634358
18 1 1 0 0.0749015 2.13725e-07 -0.0351892 0.0703783


==> Data-Carreau-amplitude_f-lambda=1-r=1.7_E2.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00820753 -3.52807e-07 -0.000205195 0.000410389
1 0.15 0.15 0 0.0109456 -4.72525e-07 -0.000547216 0.00109443
2 0.2 0.2 0 0.0136859 -5.94361e-07 -0.00102615 0.0020523
3 0.25 0.25 0 0.0164291 -7.18959e-07 -0.00164211 0.00328422
4 0.3 0.3 0 0.0191759 -8.46967e-07 -0.00239523 0.00479046
5 0.35 0.35 0 0.0219268 -9.79036e-07 -0.00328568 0.00657136
6 0.4 0.4 0 0.0246826 -1.11583e-06 -0.00431367 0.00862734
7 0.45 0.45 0 0.0274438 -1.258e-06 -0.00547943 0.0109589
8 0.5 0.5 0 0.0302111 -1.40624e-06 -0.00678321 0.0135664
9 0.55 0.55 0 0.0329851 -1.5612e-06 -0.00822533 0.0164507
10 0.6 0.6 0 0.0357664 -1.72357e-06 -0.00980609 0.0196122
11 0.65 0.65 0 0.0385556 -1.89404e-06 -0.0115258 0.0230517
12 0.7 0.7 0 0.0413532 -2.07329e-06 -0.013385 0.02677
13 0.75 0.75 0 0.0441598 -2.26199e-06 -0.0153839 0.0307678
14 0.8 0.8 0 0.046976 -2.46084e-06 -0.0175231 0.0350461
15 0.85 0.85 0 0.0498022 -2.6705e-06 -0.0198029 0.0396058
16 0.9 0.9 0 0.052639 -2.89164e-06 -0.0222239 0.0444478
17 0.95 0.95 0 0.0554868 -3.12492e-06 -0.0247866 0.0495733
18 1 1 0 0.0583462 -3.37099e-06 -0.0274916 0.0549831


==> Data-Carreau-amplitude_f-lambda=1-r=1.7_E3.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00316674 -9.97248e-08 -7.91646e-05 0.000158329
1 0.15 0.15 0 0.00422327 -1.5673e-07 -0.000211115 0.00042223
2 0.2 0.2 0 0.00528073 -2.37174e-07 -0.000395879 0.000791758
3 0.25 0.25 0 0.0063394 -3.47693e-07 -0.000633495 0.00126699
4 0.3 0.3 0 0.00739952 -4.94606e-07 -0.000924009 0.00184802
5 0.35 0.35 0 0.00846135 -6.83898e-07 -0.00126748 0.00253496
6 0.4 0.4 0 0.00952511 -9.21196e-07 -0.00166398 0.00332796
7 0.45 0.45 0 0.010591 -1.21176e-06 -0.00211359 0.00422718
8 0.5 0.5 0 0.0116593 -1.56051e-06 -0.00261639 0.00523278
9 0.55 0.55 0 0.01273 -1.97197e-06 -0.00317249 0.00634498
10 0.6 0.6 0 0.0138035 -2.45039e-06 -0.00378199 0.00756398
11 0.65 0.65 0 0.0148798 -2.99964e-06 -0.004445 0.00889001
12 0.7 0.7 0 0.0159591 -3.62334e-06 -0.00516166 0.0103233
13 0.75 0.75 0 0.0170416 -4.32479e-06 -0.00593209 0.0118642
14 0.8 0.8 0 0.0181273 -5.10702e-06 -0.00675642 0.0135128
15 0.85 0.85 0 0.0192164 -5.97279e-06 -0.00763481 0.0152696
16 0.9 0.9 0 0.020309 -6.9246e-06 -0.0085674 0.0171348
17 0.95 0.95 0 0.0214051 -7.96467e-06 -0.00955435 0.0191087
18 1 1 0 0.0225049 -9.09498e-06 -0.0105958 0.0211916


==> Data-Carreau-amplitude_f-lambda=1-r=1.7_E4.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00229965 -5.63718e-08 -5.74918e-05 0.000114984
1 0.15 0.15 0 0.00306664 -7.55962e-08 -0.000153317 0.000306634
2 0.2 0.2 0 0.00383406 -9.52527e-08 -0.000287492 0.000574983
3 0.25 0.25 0 0.00460205 -1.1547e-07 -0.000460036 0.000920072
4 0.3 0.3 0 0.00537073 -1.36376e-07 -0.000670976 0.00134195
5 0.35 0.35 0 0.00614023 -1.58096e-07 -0.000920344 0.00184069
6 0.4 0.4 0 0.00691067 -1.80755e-07 -0.00120818 0.00241636
7 0.45 0.45 0 0.00768218 -2.04475e-07 -0.00153452 0.00306904
8 0.5 0.5 0 0.00845486 -2.29376e-07 -0.00189942 0.00379885
9 0.55 0.55 0 0.00922885 -2.55577e-07 -0.00230294 0.00460588
10 0.6 0.6 0 0.0100042 -2.83191e-07 -0.00274513 0.00549026
11 0.65 0.65 0 0.0107812 -3.12329e-07 -0.00322606 0.00645211
12 0.7 0.7 0 0.0115597 -3.431e-07 -0.0037458 0.00749159
13 0.75 0.75 0 0.0123399 -3.75607e-07 -0.00430442 0.00860884
14 0.8 0.8 0 0.013122 -4.09949e-07 -0.00490201 0.00980402
15 0.85 0.85 0 0.013906 -4.46221e-07 -0.00553866 0.0110773
16 0.9 0.9 0 0.014692 -4.84512e-07 -0.00621444 0.0124289
17 0.95 0.95 0 0.0154801 -5.24906e-07 -0.00692947 0.0138589
18 1 1 0 0.0162704 -5.67481e-07 -0.00768384 0.0153677


==> Data-Carreau-amplitude_f-lambda=1-r=2.3_E1.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.0104667 -4.8231e-07 -0.000261659 0.000523319
1 0.15 0.15 0 0.0139513 -6.53765e-07 -0.000697701 0.0013954
2 0.2 0.2 0 0.0174318 -8.35155e-07 -0.00130796 0.00261592
3 0.25 0.25 0 0.0209068 -1.02826e-06 -0.00209224 0.00418448
4 0.3 0.3 0 0.0243755 -1.23421e-06 -0.00305028 0.00610056
5 0.35 0.35 0 0.0278368 -1.45341e-06 -0.00418178 0.00836355
6 0.4 0.4 0 0.0312898 -1.6857e-06 -0.00548637 0.0109727
7 0.45 0.45 0 0.0347338 -1.93035e-06 -0.00696367 0.0139273
8 0.5 0.5 0 0.038168 -2.18629e-06 -0.00861324 0.0172265
9 0.55 0.55 0 0.0415919 -2.45215e-06 -0.0104346 0.0208692
10 0.6 0.6 0 0.0450047 -2.72639e-06 -0.0124273 0.0248545
11 0.65 0.65 0 0.0484061 -3.0074e-06 -0.0145907 0.0291814
12 0.7 0.7 0 0.0517956 -3.29355e-06 -0.0169243 0.0338486
13 0.75 0.75 0 0.0551727 -3.58327e-06 -0.0194275 0.038855
14 0.8 0.8 0 0.0585373 -3.87504e-06 -0.0220998 0.0441995
15 0.85 0.85 0 0.0618888 -4.16747e-06 -0.0249404 0.0498808
16 0.9 0.9 0 0.0652272 -4.45928e-06 -0.0279488 0.0558977
17 0.95 0.95 0 0.0685522 -4.74933e-06 -0.0311244 0.0622487
18 1 1 0 0.0718636 -5.03661e-06 -0.0344664 0.0689327


==> Data-Carreau-amplitude_f-lambda=1-r=2.3_E2.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00820485 -3.50274e-07 -0.000205115 0.000410231
1 0.15 0.15 0 0.0109376 -4.64934e-07 -0.000546944 0.00109389
2 0.2 0.2 0 0.0136681 -5.77514e-07 -0.0010254 0.0020508
3 0.25 0.25 0 0.0163958 -6.87418e-07 -0.00164037 0.00328075
4 0.3 0.3 0 0.01912 -7.94073e-07 -0.00239173 0.00478346
5 0.35 0.35 0 0.0218401 -8.9693e-07 -0.0032793 0.0065586
6 0.4 0.4 0 0.0245557 -9.9547e-07 -0.00430289 0.00860578
7 0.45 0.45 0 0.027266 -1.0892e-06 -0.00546228 0.0109246
8 0.5 0.5 0 0.0299707 -1.17767e-06 -0.00675721 0.0135144
9 0.55 0.55 0 0.0326692 -1.26045e-06 -0.00818742 0.0163748
10 0.6 0.6 0 0.0353611 -1.33715e-06 -0.0097526 0.0195052
11 0.65 0.65 0 0.038046 -1.40742e-06 -0.0114524 0.0229049
12 0.7 0.7 0 0.0407235 -1.47093e-06 -0.0132866 0.0265732
13 0.75 0.75 0 0.0433933 -1.52738e-06 -0.0152547 0.0305095
14 0.8 0.8 0 0.046055 -1.57652e-06 -0.0173564 0.0347129
15 0.85 0.85 0 0.0487083 -1.61811e-06 -0.0195913 0.0391827
16 0.9 0.9 0 0.051353 -1.65195e-06 -0.021959 0.043918
17 0.95 0.95 0 0.0539889 -1.67786e-06 -0.0244591 0.0489181
18 1 1 0 0.0566158 -1.6957e-06 -0.027091 0.0541821


==> Data-Carreau-amplitude_f-lambda=1-r=2.3_E3.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.0031656 -7.11041e-08 -7.91448e-05 0.00015829
1 0.15 0.15 0 0.00421986 -7.12165e-08 -0.000211043 0.000422086
2 0.2 0.2 0 0.00527319 -4.82053e-08 -0.000395666 0.000791332
3 0.25 0.25 0 0.00632534 4.14674e-09 -0.000632978 0.00126596
4 0.3 0.3 0 0.00737608 9.1586e-08 -0.00092293 0.00184586
5 0.35 0.35 0 0.00842519 2.19332e-07 -0.00126547 0.00253093
6 0.4 0.4 0 0.00947247 3.92066e-07 -0.00166052 0.00332104
7 0.45 0.45 0 0.0105177 6.13932e-07 -0.00210801 0.00421603
8 0.5 0.5 0 0.0115609 8.88568e-07 -0.00260786 0.00521572
9 0.55 0.55 0 0.0126017 1.21913e-06 -0.00315998 0.00631995
10 0.6 0.6 0 0.01364 1.60831e-06 -0.00376426 0.00752851
11 0.65 0.65 0 0.0146759 2.05842e-06 -0.00442059 0.00884119
12 0.7 0.7 0 0.0157091 2.57135e-06 -0.00512888 0.0102578
13 0.75 0.75 0 0.0167397 3.14866e-06 -0.00588901 0.011778
14 0.8 0.8 0 0.0177674 3.79156e-06 -0.00670084 0.0134017
15 0.85 0.85 0 0.0187923 4.50098e-06 -0.00756426 0.0151285
16 0.9 0.9 0 0.0198143 5.27755e-06 -0.00847915 0.0169583
17 0.95 0.95 0 0.0208334 6.12164e-06 -0.00944536 0.0188907
18 1 1 0 0.0218495 7.03339e-06 -0.0104628 0.0209256


==> Data-Carreau-amplitude_f-lambda=1-r=2.3_E4.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00229912 -5.58521e-08 -5.74778e-05 0.000114956
1 0.15 0.15 0 0.00306506 -7.404e-08 -0.000153268 0.000306537
2 0.2 0.2 0 0.00383057 -9.18039e-08 -0.000287356 0.000574712
3 0.25 0.25 0 0.00459551 -1.09026e-07 -0.00045972 0.00091944
4 0.3 0.3 0 0.00535978 -1.25596e-07 -0.000670335 0.00134067
5 0.35 0.35 0 0.00612325 -1.41411e-07 -0.00091917 0.00183834
6 0.4 0.4 0 0.00688581 -1.56377e-07 -0.00120619 0.00241237
7 0.45 0.45 0 0.00764735 -1.70409e-07 -0.00153134 0.00306269
8 0.5 0.5 0 0.00840777 -1.83434e-07 -0.0018946 0.00378919
9 0.55 0.55 0 0.00916698 -1.95388e-07 -0.00229589 0.00459178
10 0.6 0.6 0 0.00992489 -2.06217e-07 -0.00273516 0.00547033
11 0.65 0.65 0 0.0106814 -2.15876e-07 -0.00321237 0.00642473
12 0.7 0.7 0 0.0114365 -2.24332e-07 -0.00372743 0.00745485
13 0.75 0.75 0 0.01219 -2.31557e-07 -0.00428028 0.00856056
14 0.8 0.8 0 0.0129419 -2.37535e-07 -0.00487085 0.00974169
15 0.85 0.85 0 0.0136922 -2.42255e-07 -0.00549906 0.0109981
16 0.9 0.9 0 0.0144407 -2.45712e-07 -0.00616483 0.0123297
17 0.95 0.95 0 0.0151875 -2.47909e-07 -0.00686809 0.0137362
18 1 1 0 0.0159325 -2.48853e-07 -0.00760875 0.0152175


==> Data-Carreau-amplitude_f-lambda=1-r=2.6_E1.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.0104641 -4.89027e-07 -0.000261586 0.000523172
1 0.15 0.15 0 0.0139436 -6.72849e-07 -0.000697448 0.0013949
2 0.2 0.2 0 0.0174148 -8.75558e-07 -0.00130726 0.00261452
3 0.25 0.25 0 0.0208755 -1.09957e-06 -0.00209063 0.00418126
4 0.3 0.3 0 0.0243236 -1.34574e-06 -0.00304705 0.00609409
5 0.35 0.35 0 0.0277574 -1.61338e-06 -0.00417591 0.00835183
6 0.4 0.4 0 0.0311754 -1.90052e-06 -0.00547654 0.0109531
7 0.45 0.45 0 0.034576 -2.20434e-06 -0.00694817 0.0138963
8 0.5 0.5 0 0.0379582 -2.52143e-06 -0.00858997 0.0171799
9 0.55 0.55 0 0.0413208 -2.84815e-06 -0.010401 0.0208021
10 0.6 0.6 0 0.044663 -3.18084e-06 -0.0123804 0.0247609
11 0.65 0.65 0 0.047984 -3.51596e-06 -0.0145272 0.0290543
12 0.7 0.7 0 0.0512831 -3.85023e-06 -0.0168402 0.0336804
13 0.75 0.75 0 0.0545598 -4.18072e-06 -0.0193185 0.0386369
14 0.8 0.8 0 0.0578137 -4.50481e-06 -0.0219609 0.0439217
15 0.85 0.85 0 0.0610444 -4.8203e-06 -0.0247663 0.0495326
16 0.9 0.9 0 0.0642516 -5.12528e-06 -0.0277336 0.0554672
17 0.95 0.95 0 0.0674351 -5.41823e-06 -0.0308617 0.0617233
18 1 1 0 0.0705949 -5.6979e-06 -0.0341493 0.0682986


==> Data-Carreau-amplitude_f-lambda=1-r=2.6_E2.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00820351 -3.49009e-07 -0.000205076 0.000410152
1 0.15 0.15 0 0.0109336 -4.61168e-07 -0.000546808 0.00109362
2 0.2 0.2 0 0.0136592 -5.69201e-07 -0.00102502 0.00205005
3 0.25 0.25 0 0.0163793 -6.71967e-07 -0.00163951 0.00327902
4 0.3 0.3 0 0.0190924 -7.68386e-07 -0.00239 0.00477999
5 0.35 0.35 0 0.0217976 -8.57455e-07 -0.00327615 0.00655229
6 0.4 0.4 0 0.0244937 -9.38253e-07 -0.00429758 0.00859516
7 0.45 0.45 0 0.0271798 -1.00994e-06 -0.00545386 0.0109077
8 0.5 0.5 0 0.0298549 -1.07177e-06 -0.0067445 0.013489
9 0.55 0.55 0 0.0325181 -1.12307e-06 -0.00816898 0.016338
10 0.6 0.6 0 0.0351688 -1.16326e-06 -0.00972671 0.0194534
11 0.65 0.65 0 0.0378061 -1.19183e-06 -0.0114171 0.0228342
12 0.7 0.7 0 0.0404295 -1.20833e-06 -0.0132395 0.026479
13 0.75 0.75 0 0.0430385 -1.2124e-06 -0.0151932 0.0303864
14 0.8 0.8 0 0.0456325 -1.20371e-06 -0.0172776 0.0345552
15 0.85 0.85 0 0.0482112 -1.18202e-06 -0.0194918 0.0389837
16 0.9 0.9 0 0.0507742 -1.14712e-06 -0.0218353 0.0436705
17 0.95 0.95 0 0.0533212 -1.09884e-06 -0.0243071 0.0486141
18 1 1 0 0.0558519 -1.03707e-06 -0.0269065 0.0538129


==> Data-Carreau-amplitude_f-lambda=1-r=2.6_E3.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00316503 -5.67899e-08 -7.9135e-05 0.00015827
1 0.15 0.15 0 0.00421816 -2.87157e-08 -0.000211007 0.000422014
2 0.2 0.2 0 0.00526945 4.52934e-08 -0.00039556 0.000791119
3 0.25 0.25 0 0.00631841 1.77267e-07 -0.00063272 0.00126544
4 0.3 0.3 0 0.00736458 3.78152e-07 -0.000922394 0.00184479
5 0.35 0.35 0 0.00840755 6.57681e-07 -0.00126447 0.00252894
6 0.4 0.4 0 0.00944696 1.02436e-06 -0.00165881 0.00331762
7 0.45 0.45 0 0.0104825 1.48552e-06 -0.00210527 0.00421055
8 0.5 0.5 0 0.0115139 2.04736e-06 -0.00260369 0.00520738
9 0.55 0.55 0 0.0125408 2.71507e-06 -0.00315388 0.00630776
10 0.6 0.6 0 0.0135632 3.49288e-06 -0.00375566 0.00751132
11 0.65 0.65 0 0.0145808 4.38418e-06 -0.00440882 0.00881765
12 0.7 0.7 0 0.0155934 5.3916e-06 -0.00511316 0.0102263
13 0.75 0.75 0 0.016601 6.51704e-06 -0.00586846 0.0117369
14 0.8 0.8 0 0.0176035 7.76179e-06 -0.00667448 0.013349
15 0.85 0.85 0 0.0186007 9.12656e-06 -0.00753099 0.015062
16 0.9 0.9 0 0.0195926 1.06115e-05 -0.00843777 0.0168755
17 0.95 0.95 0 0.0205791 1.22165e-05 -0.00939456 0.0187891
18 1 1 0 0.0215603 1.39406e-05 -0.0104011 0.0208022


==> Data-Carreau-amplitude_f-lambda=1-r=2.6_E4.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00229886 -5.55922e-08 -5.74708e-05 0.000114942
1 0.15 0.15 0 0.00306428 -7.32682e-08 -0.000153244 0.000306488
2 0.2 0.2 0 0.00382883 -9.01046e-08 -0.000287288 0.000574576
3 0.25 0.25 0 0.00459227 -1.05877e-07 -0.000459563 0.000919126
4 0.3 0.3 0 0.00535436 -1.20379e-07 -0.000670017 0.00134003
5 0.35 0.35 0 0.00611488 -1.33426e-07 -0.000918587 0.00183717
6 0.4 0.4 0 0.00687362 -1.44858e-07 -0.0012052 0.0024104
7 0.45 0.45 0 0.00763036 -1.54538e-07 -0.00152978 0.00305956
8 0.5 0.5 0 0.00838492 -1.62357e-07 -0.00189222 0.00378445
9 0.55 0.55 0 0.00913713 -1.68227e-07 -0.00229244 0.00458487
10 0.6 0.6 0 0.00988684 -1.72085e-07 -0.00273031 0.00546061
11 0.65 0.65 0 0.0106339 -1.73889e-07 -0.00320572 0.00641144
12 0.7 0.7 0 0.0113781 -1.73615e-07 -0.00371855 0.00743709
13 0.75 0.75 0 0.0121195 -1.71259e-07 -0.00426866 0.00853731
14 0.8 0.8 0 0.0128578 -1.66827e-07 -0.00485592 0.00971183
15 0.85 0.85 0 0.013593 -1.60343e-07 -0.00548018 0.0109604
16 0.9 0.9 0 0.0143251 -1.51836e-07 -0.0061413 0.0122826
17 0.95 0.95 0 0.0150538 -1.41347e-07 -0.00683913 0.0136783
18 1 1 0 0.0157793 -1.28921e-07 -0.00757351 0.015147


==> Data-Carreau-amplitude_f-lambda=1-r=2_E1.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.0104693 -4.75592e-07 -0.000261733 0.000523467
1 0.15 0.15 0 0.0139591 -6.34122e-07 -0.000697955 0.00139591
2 0.2 0.2 0 0.0174489 -7.92653e-07 -0.00130867 0.00261733
3 0.25 0.25 0 0.0209386 -9.51184e-07 -0.00209387 0.00418773
4 0.3 0.3 0 0.0244284 -1.10971e-06 -0.00305355 0.00610711
5 0.35 0.35 0 0.0279182 -1.26824e-06 -0.00418773 0.00837546
6 0.4 0.4 0 0.031408 -1.42678e-06 -0.0054964 0.0109928
7 0.45 0.45 0 0.0348977 -1.58531e-06 -0.00697955 0.0139591
8 0.5 0.5 0 0.0383875 -1.74384e-06 -0.00863719 0.0172744
9 0.55 0.55 0 0.0418773 -1.90237e-06 -0.0104693 0.0209386
10 0.6 0.6 0 0.0453671 -2.0609e-06 -0.0124759 0.0249519
11 0.65 0.65 0 0.0488568 -2.21943e-06 -0.0146571 0.0293141
12 0.7 0.7 0 0.0523466 -2.37796e-06 -0.0170127 0.0340253
13 0.75 0.75 0 0.0558364 -2.53649e-06 -0.0195427 0.0390855
14 0.8 0.8 0 0.0593261 -2.69502e-06 -0.0222473 0.0444946
15 0.85 0.85 0 0.0628159 -2.85355e-06 -0.0251264 0.0502528
16 0.9 0.9 0 0.0663057 -3.01208e-06 -0.0281799 0.0563599
17 0.95 0.95 0 0.0697955 -3.17061e-06 -0.031408 0.0628159
18 1 1 0 0.0732852 -3.32914e-06 -0.0348105 0.069621


==> Data-Carreau-amplitude_f-lambda=1-r=2_E2.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00820619 -3.5154e-07 -0.000205155 0.00041031
1 0.15 0.15 0 0.0109416 -4.6872e-07 -0.00054708 0.00109416
2 0.2 0.2 0 0.013677 -5.859e-07 -0.00102577 0.00205155
3 0.25 0.25 0 0.0164124 -7.0308e-07 -0.00164124 0.00328248
4 0.3 0.3 0 0.0191478 -8.2026e-07 -0.00239347 0.00478695
5 0.35 0.35 0 0.0218832 -9.3744e-07 -0.00328248 0.00656496
6 0.4 0.4 0 0.0246186 -1.05462e-06 -0.00430825 0.00861651
7 0.45 0.45 0 0.027354 -1.1718e-06 -0.0054708 0.0109416
8 0.5 0.5 0 0.0300894 -1.28898e-06 -0.00677011 0.0135402
9 0.55 0.55 0 0.0328248 -1.40616e-06 -0.0082062 0.0164124
10 0.6 0.6 0 0.0355602 -1.52334e-06 -0.00977905 0.0195581
11 0.65 0.65 0 0.0382956 -1.64052e-06 -0.0114887 0.0229773
12 0.7 0.7 0 0.041031 -1.7577e-06 -0.0133351 0.0266701
13 0.75 0.75 0 0.0437664 -1.87488e-06 -0.0153182 0.0306365
14 0.8 0.8 0 0.0465018 -1.99206e-06 -0.0174382 0.0348763
15 0.85 0.85 0 0.0492372 -2.10924e-06 -0.0196949 0.0393897
16 0.9 0.9 0 0.0519726 -2.22642e-06 -0.0220883 0.0441767
17 0.95 0.95 0 0.054708 -2.3436e-06 -0.0246186 0.0492372
18 1 1 0 0.0574434 -2.46078e-06 -0.0272856 0.0545712


==> Data-Carreau-amplitude_f-lambda=1-r=2_E3.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00316617 -8.54157e-08 -7.91547e-05 0.000158309
1 0.15 0.15 0 0.00422156 -1.13888e-07 -0.000211079 0.000422158
2 0.2 0.2 0 0.00527695 -1.4236e-07 -0.000395772 0.000791545
3 0.25 0.25 0 0.00633234 -1.70831e-07 -0.000633236 0.00126647
4 0.3 0.3 0 0.00738773 -1.99303e-07 -0.000923469 0.00184694
5 0.35 0.35 0 0.00844312 -2.27775e-07 -0.00126647 0.00253294
6 0.4 0.4 0 0.00949851 -2.56247e-07 -0.00166224 0.00332449
7 0.45 0.45 0 0.0105539 -2.84719e-07 -0.00211078 0.00422157
8 0.5 0.5 0 0.0116093 -3.13191e-07 -0.0026121 0.00522419
9 0.55 0.55 0 0.0126647 -3.41663e-07 -0.00316618 0.00633235
10 0.6 0.6 0 0.0137201 -3.70135e-07 -0.00377303 0.00754605
11 0.65 0.65 0 0.0147755 -3.98607e-07 -0.00443265 0.00886529
12 0.7 0.7 0 0.0158308 -4.27079e-07 -0.00514504 0.0102901
13 0.75 0.75 0 0.0168862 -4.55551e-07 -0.0059102 0.0118204
14 0.8 0.8 0 0.0179416 -4.84023e-07 -0.00672812 0.0134562
15 0.85 0.85 0 0.018997 -5.12494e-07 -0.00759882 0.0151976
16 0.9 0.9 0 0.0200524 -5.40966e-07 -0.00852229 0.0170446
17 0.95 0.95 0 0.0211078 -5.69438e-07 -0.00949853 0.0189971
18 1 1 0 0.0221632 -5.9791e-07 -0.0105275 0.0210551


==> Data-Carreau-amplitude_f-lambda=1-r=2_E4.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00229939 -5.6112e-08 -5.74848e-05 0.00011497
1 0.15 0.15 0 0.00306585 -7.48159e-08 -0.000153293 0.000306585
2 0.2 0.2 0 0.00383231 -9.35199e-08 -0.000287424 0.000574847
3 0.25 0.25 0 0.00459877 -1.12224e-07 -0.000459878 0.000919755
4 0.3 0.3 0 0.00536523 -1.30928e-07 -0.000670655 0.00134131
5 0.35 0.35 0 0.0061317 -1.49632e-07 -0.000919755 0.00183951
6 0.4 0.4 0 0.00689816 -1.68336e-07 -0.00120718 0.00241436
7 0.45 0.45 0 0.00766462 -1.8704e-07 -0.00153293 0.00306585
8 0.5 0.5 0 0.00843108 -2.05744e-07 -0.001897 0.00379399
9 0.55 0.55 0 0.00919754 -2.24448e-07 -0.00229939 0.00459878
10 0.6 0.6 0 0.00996401 -2.43152e-07 -0.0027401 0.00548021
11 0.65 0.65 0 0.0107305 -2.61856e-07 -0.00321914 0.00643829
12 0.7 0.7 0 0.0114969 -2.8056e-07 -0.00373651 0.00747301
13 0.75 0.75 0 0.0122634 -2.99264e-07 -0.00429219 0.00858438
14 0.8 0.8 0 0.0130299 -3.17968e-07 -0.0048862 0.0097724
15 0.85 0.85 0 0.0137963 -3.36672e-07 -0.00551853 0.0110371
16 0.9 0.9 0 0.0145628 -3.55376e-07 -0.00618919 0.0123784
17 0.95 0.95 0 0.0153292 -3.7408e-07 -0.00689816 0.0137963
18 1 1 0 0.0160957 -3.92784e-07 -0.00764546 0.0152909


==> Data-Carreau-amplitude_f-lambda=10-r=1.7_E1.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.0104947 -4.13498e-07 -0.000262467 0.000524935
1 0.15 0.15 0 0.0140347 -4.44653e-07 -0.000700443 0.00140089
2 0.2 0.2 0 0.0176129 -3.94264e-07 -0.00131556 0.00263112
3 0.25 0.25 0 0.0212382 -2.53568e-07 -0.00210973 0.00421945
4 0.3 0.3 0 0.0249175 -2.62621e-08 -0.0030853 0.00617059
5 0.35 0.35 0 0.0286571 2.78341e-07 -0.004245 0.00848999
6 0.4 0.4 0 0.0324622 6.48531e-07 -0.00559187 0.0111837
7 0.45 0.45 0 0.0363374 1.07254e-06 -0.00712923 0.0142585
8 0.5 0.5 0 0.0402869 1.53988e-06 -0.00886065 0.0177213
9 0.55 0.55 0 0.0443143 2.0419e-06 -0.0107899 0.0215798
10 0.6 0.6 0 0.0484226 2.5719e-06 -0.012921 0.0258419
11 0.65 0.65 0 0.0526143 3.12492e-06 -0.0152579 0.0305159
12 0.7 0.7 0 0.0568918 3.69749e-06 -0.0178051 0.0356102
13 0.75 0.75 0 0.0612568 4.2874e-06 -0.0205668 0.0411335
14 0.8 0.8 0 0.0657107 4.89336e-06 -0.0235474 0.0470949
15 0.85 0.85 0 0.0702546 5.51484e-06 -0.0267517 0.0535033
16 0.9 0.9 0 0.0748893 6.15185e-06 -0.030184 0.060368
17 0.95 0.95 0 0.0796154 6.80479e-06 -0.0338491 0.0676981
18 1 1 0 0.0844332 7.47429e-06 -0.0377516 0.0755031


==> Data-Carreau-amplitude_f-lambda=10-r=1.7_E2.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00821949 -3.64154e-07 -0.000205551 0.000411101
1 0.15 0.15 0 0.0109815 -5.07056e-07 -0.000548427 0.00109685
2 0.2 0.2 0 0.013765 -6.7154e-07 -0.0010295 0.002059
3 0.25 0.25 0 0.0165759 -8.64503e-07 -0.00164982 0.00329965
4 0.3 0.3 0 0.0194196 -1.0927e-06 -0.00241075 0.00482151
5 0.35 0.35 0 0.0223008 -1.36262e-06 -0.00331391 0.00662782
6 0.4 0.4 0 0.025224 -1.68033e-06 -0.00436116 0.00872231
7 0.45 0.45 0 0.0281929 -2.05123e-06 -0.0055546 0.0111092
8 0.5 0.5 0 0.0312108 -2.47997e-06 -0.00689654 0.0137931
9 0.55 0.55 0 0.0342805 -2.9704e-06 -0.00838945 0.0167789
10 0.6 0.6 0 0.0374045 -3.52554e-06 -0.010036 0.020072
11 0.65 0.65 0 0.0405849 -4.14766e-06 -0.0118389 0.0236779
12 0.7 0.7 0 0.0438234 -4.83832e-06 -0.0138012 0.0276024
13 0.75 0.75 0 0.0471215 -5.59843e-06 -0.0159258 0.0318516
14 0.8 0.8 0 0.0504805 -6.42834e-06 -0.0182158 0.0364315
15 0.85 0.85 0 0.0539013 -7.32792e-06 -0.0206743 0.0413486
16 0.9 0.9 0 0.0573848 -8.29658e-06 -0.0233046 0.0466092
17 0.95 0.95 0 0.0609315 -9.33336e-06 -0.0261099 0.0522199
18 1 1 0 0.0645419 -1.0437e-05 -0.0290936 0.0581872


==> Data-Carreau-amplitude_f-lambda=10-r=1.7_E3.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00317173 -2.24462e-07 -7.92539e-05 0.000158508
1 0.15 0.15 0 0.00423798 -5.2402e-07 -0.000211435 0.000422869
2 0.2 0.2 0 0.00531236 -1.02496e-06 -0.00039683 0.00079366
3 0.25 0.25 0 0.00639646 -1.76715e-06 -0.000635788 0.00127158
4 0.3 0.3 0 0.00749148 -2.77995e-06 -0.000928739 0.00185748
5 0.35 0.35 0 0.00859834 -4.08439e-06 -0.00127618 0.00255235
6 0.4 0.4 0 0.0097178 -5.69357e-06 -0.00167865 0.0033573
7 0.45 0.45 0 0.0108505 -7.61311e-06 -0.00213674 0.00427349
8 0.5 0.5 0 0.0119969 -9.84184e-06 -0.00265109 0.00530217
9 0.55 0.55 0 0.0131576 -1.23729e-05 -0.00322233 0.00644466
10 0.6 0.6 0 0.014333 -1.51951e-05 -0.00385116 0.00770233
11 0.65 0.65 0 0.0155235 -1.82938e-05 -0.00453829 0.00907657
12 0.7 0.7 0 0.0167295 -2.16525e-05 -0.00528443 0.0105689
13 0.75 0.75 0 0.0179512 -2.52533e-05 -0.00609034 0.0121807
14 0.8 0.8 0 0.019189 -2.90782e-05 -0.00695678 0.0139136
15 0.85 0.85 0 0.0204431 -3.31092e-05 -0.00788454 0.0157691
16 0.9 0.9 0 0.0217137 -3.73291e-05 -0.00887441 0.0177488
17 0.95 0.95 0 0.0230011 -4.17219e-05 -0.0099272 0.0198544
18 1 1 0 0.0243054 -4.62723e-05 -0.0110437 0.0220874


==> Data-Carreau-amplitude_f-lambda=10-r=1.7_E4.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00230199 -5.86738e-08 -5.75547e-05 0.000115109
1 0.15 0.15 0 0.00307364 -8.25565e-08 -0.000153533 0.000307066
2 0.2 0.2 0 0.00384947 -1.10595e-07 -0.000288095 0.00057619
3 0.25 0.25 0 0.00463056 -1.43924e-07 -0.000461438 0.000922876
4 0.3 0.3 0 0.00541789 -1.83515e-07 -0.000673812 0.00134762
5 0.35 0.35 0 0.00621232 -2.30178e-07 -0.000925515 0.00185103
6 0.4 0.4 0 0.00701455 -2.84535e-07 -0.00121689 0.00243378
7 0.45 0.45 0 0.00782523 -3.47008e-07 -0.00154832 0.00309664
8 0.5 0.5 0 0.00864484 -4.17815e-07 -0.00192021 0.00384043
9 0.55 0.55 0 0.00947384 -4.96984e-07 -0.00233302 0.00466604
10 0.6 0.6 0 0.0103126 -5.84371e-07 -0.00278721 0.00557441
11 0.65 0.65 0 0.0111614 -6.79693e-07 -0.00328327 0.00656653
12 0.7 0.7 0 0.0120204 -7.82556e-07 -0.0038217 0.00764341
13 0.75 0.75 0 0.01289 -8.92494e-07 -0.00440305 0.00880609
14 0.8 0.8 0 0.0137703 -1.009e-06 -0.00502783 0.0100557
15 0.85 0.85 0 0.0146614 -1.13154e-06 -0.0056966 0.0113932
16 0.9 0.9 0 0.0155635 -1.25959e-06 -0.00640991 0.0128198
17 0.95 0.95 0 0.0164768 -1.39267e-06 -0.00716833 0.0143367
18 1 1 0 0.0174013 -1.53031e-06 -0.00797244 0.0159449


==> Data-Carreau-amplitude_f-lambda=10-r=2.3_E1.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.010444 -5.37519e-07 -0.000261035 0.000522069
1 0.15 0.15 0 0.0138868 -7.82966e-07 -0.000695541 0.00139108
2 0.2 0.2 0 0.0172957 -1.0641e-06 -0.0013021 0.0026042
3 0.25 0.25 0 0.020666 -1.36066e-06 -0.00207907 0.00415814
4 0.3 0.3 0 0.0239945 -1.65723e-06 -0.00302458 0.00604916
5 0.35 0.35 0 0.0272793 -1.94252e-06 -0.0041366 0.0082732
6 0.4 0.4 0 0.0305194 -2.20944e-06 -0.005413 0.010826
7 0.45 0.45 0 0.0337147 -2.4543e-06 -0.00685159 0.0137032
8 0.5 0.5 0 0.0368654 -2.67584e-06 -0.00845019 0.0169004
9 0.55 0.55 0 0.0399723 -2.87438e-06 -0.0102066 0.0204132
10 0.6 0.6 0 0.0430366 -3.05122e-06 -0.0121187 0.0242374
11 0.65 0.65 0 0.0460594 -3.20819e-06 -0.0141844 0.0283687
12 0.7 0.7 0 0.0490421 -3.34736e-06 -0.0164016 0.0328032
13 0.75 0.75 0 0.0519861 -3.47083e-06 -0.0187683 0.0375367
14 0.8 0.8 0 0.0548929 -3.58063e-06 -0.0212828 0.0425655
15 0.85 0.85 0 0.057764 -3.67863e-06 -0.023943 0.047886
16 0.9 0.9 0 0.0606007 -3.76653e-06 -0.0267472 0.0534945
17 0.95 0.95 0 0.0634045 -3.84583e-06 -0.0296938 0.0593877
18 1 1 0 0.0661766 -3.91785e-06 -0.0327812 0.0655623


==> Data-Carreau-amplitude_f-lambda=10-r=2.3_E2.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00819291 -3.38986e-07 -0.000204768 0.000409536
1 0.15 0.15 0 0.0109026 -4.3215e-07 -0.000545753 0.00109151
2 0.2 0.2 0 0.0135924 -5.0684e-07 -0.00102215 0.00204429
3 0.25 0.25 0 0.0162581 -5.59627e-07 -0.00163298 0.00326595
4 0.3 0.3 0 0.0188968 -5.87987e-07 -0.00237708 0.00475417
5 0.35 0.35 0 0.0215062 -5.90289e-07 -0.00325315 0.0065063
6 0.4 0.4 0 0.0240851 -5.6567e-07 -0.00425975 0.0085195
7 0.45 0.45 0 0.0266325 -5.1391e-07 -0.00539538 0.0107908
8 0.5 0.5 0 0.0291483 -4.35323e-07 -0.00665851 0.013317
9 0.55 0.55 0 0.0316326 -3.30652e-07 -0.00804758 0.0160952
10 0.6 0.6 0 0.0340858 -2.00967e-07 -0.00956102 0.019122
11 0.65 0.65 0 0.0365084 -4.75795e-08 -0.0111973 0.0223946
12 0.7 0.7 0 0.0389012 1.28046e-07 -0.0129549 0.0259099
13 0.75 0.75 0 0.041265 3.24358e-07 -0.0148324 0.0296648
14 0.8 0.8 0 0.0436007 5.39772e-07 -0.0168283 0.0336566
15 0.85 0.85 0 0.0459092 7.72721e-07 -0.0189412 0.0378824
16 0.9 0.9 0 0.0481915 1.02168e-06 -0.0211698 0.0423396
17 0.95 0.95 0 0.0504484 1.2852e-06 -0.0235127 0.0470255
18 1 1 0 0.052681 1.56191e-06 -0.0259688 0.0519376


==> Data-Carreau-amplitude_f-lambda=10-r=2.3_E3.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.0031606 5.38335e-08 -7.90601e-05 0.00015812
1 0.15 0.15 0 0.0042056 2.82523e-07 -0.000210727 0.000421453
2 0.2 0.2 0 0.0052431 6.93392e-07 -0.000394737 0.000789474
3 0.25 0.25 0 0.00627211 1.30758e-06 -0.000630768 0.00126154
4 0.3 0.3 0 0.00729196 2.13622e-06 -0.000918444 0.00183689
5 0.35 0.35 0 0.00830224 3.18168e-06 -0.00125735 0.0025147
6 0.4 0.4 0 0.00930273 4.4396e-06 -0.00164704 0.00329408
7 0.45 0.45 0 0.0102933 5.90066e-06 -0.00208706 0.00417412
8 0.5 0.5 0 0.011274 7.55215e-06 -0.00257694 0.00515389
9 0.55 0.55 0 0.0122449 9.37934e-06 -0.00311622 0.00623244
10 0.6 0.6 0 0.013206 1.13665e-05 -0.00370441 0.00740883
11 0.65 0.65 0 0.0141574 1.34978e-05 -0.00434106 0.00868211
12 0.7 0.7 0 0.0150995 1.57577e-05 -0.00502568 0.0100514
13 0.75 0.75 0 0.0160322 1.81316e-05 -0.00575782 0.0115156
14 0.8 0.8 0 0.0169559 2.06057e-05 -0.00653703 0.0130741
15 0.85 0.85 0 0.0178707 2.31675e-05 -0.00736287 0.0147257
16 0.9 0.9 0 0.0187769 2.58056e-05 -0.00823489 0.0164698
17 0.95 0.95 0 0.0196747 2.85098e-05 -0.00915268 0.0183054
18 1 1 0 0.0205644 3.12707e-05 -0.0101158 0.0202316


==> Data-Carreau-amplitude_f-lambda=10-r=2.3_E4.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00229678 -5.35492e-08 -5.74163e-05 0.000114833
1 0.15 0.15 0 0.0030582 -6.74689e-08 -0.000153055 0.00030611
2 0.2 0.2 0 0.00381568 -7.78949e-08 -0.000286765 0.00057353
3 0.25 0.25 0 0.00456841 -8.44278e-08 -0.000458362 0.000916725
4 0.3 0.3 0 0.00531576 -8.69139e-08 -0.000667624 0.00133525
5 0.35 0.35 0 0.00605725 -8.54053e-08 -0.000914294 0.00182859
6 0.4 0.4 0 0.00679256 -8.00862e-08 -0.00119809 0.00239619
7 0.45 0.45 0 0.00752147 -7.12129e-08 -0.00151873 0.00303745
8 0.5 0.5 0 0.00824385 -5.90697e-08 -0.00187589 0.00375177
9 0.55 0.55 0 0.00895966 -4.39417e-08 -0.00226925 0.0045385
10 0.6 0.6 0 0.0096689 -2.6098e-08 -0.00269851 0.00539701
11 0.65 0.65 0 0.0103716 -5.78374e-09 -0.00316333 0.00632666
12 0.7 0.7 0 0.0110678 1.67838e-08 -0.0036634 0.0073268
13 0.75 0.75 0 0.0117577 4.14152e-08 -0.0041984 0.0083968
14 0.8 0.8 0 0.0124413 6.79476e-08 -0.00476802 0.00953604
15 0.85 0.85 0 0.0131188 9.62427e-08 -0.00537195 0.0107439
16 0.9 0.9 0 0.0137902 1.26183e-07 -0.00600988 0.0120198
17 0.95 0.95 0 0.0144558 1.57672e-07 -0.00668153 0.0133631
18 1 1 0 0.0151157 1.90627e-07 -0.00738659 0.0147732


==> Data-Carreau-amplitude_f-lambda=10-r=2.6_E1.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.0104186 -5.99271e-07 -0.000260371 0.000520742
1 0.15 0.15 0 0.0138174 -8.96762e-07 -0.000693186 0.00138637
2 0.2 0.2 0 0.0171521 -1.23669e-06 -0.00129579 0.00259158
3 0.25 0.25 0 0.0204162 -1.56902e-06 -0.00206509 0.00413019
4 0.3 0.3 0 0.0236057 -1.86792e-06 -0.00299768 0.00599537
5 0.35 0.35 0 0.0267191 -2.11965e-06 -0.00408995 0.0081799
6 0.4 0.4 0 0.0297565 -2.31915e-06 -0.00533818 0.0106764
7 0.45 0.45 0 0.0327193 -2.46686e-06 -0.00673868 0.0134774
8 0.5 0.5 0 0.0356098 -2.56629e-06 -0.00828781 0.0165756
9 0.55 0.55 0 0.0384306 -2.62243e-06 -0.009982 0.019964
10 0.6 0.6 0 0.0411847 -2.64078e-06 -0.0118178 0.0236357
11 0.65 0.65 0 0.0438752 -2.62676e-06 -0.0137921 0.0275841
12 0.7 0.7 0 0.0465052 -2.58542e-06 -0.0159015 0.031803
13 0.75 0.75 0 0.0490777 -2.52128e-06 -0.0181432 0.0362863
14 0.8 0.8 0 0.0515957 -2.43829e-06 -0.0205142 0.0410284
15 0.85 0.85 0 0.0540621 -2.33986e-06 -0.023012 0.0460239
16 0.9 0.9 0 0.0564793 -2.22887e-06 -0.0256338 0.0512676
17 0.95 0.95 0 0.0588501 -2.10775e-06 -0.0283774 0.0567547
18 1 1 0 0.0611768 -1.97853e-06 -0.0312403 0.0624805


==> Data-Carreau-amplitude_f-lambda=10-r=2.6_E2.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00817965 -3.26493e-07 -0.00020439 0.00040878
1 0.15 0.15 0 0.0108645 -3.97227e-07 -0.000544446 0.00108889
2 0.2 0.2 0 0.0135109 -4.33588e-07 -0.0010186 0.0020372
3 0.25 0.25 0 0.0161123 -4.31032e-07 -0.001625 0.00325
4 0.3 0.3 0 0.018664 -3.86683e-07 -0.00236146 0.00472292
5 0.35 0.35 0 0.0211635 -2.99221e-07 -0.00322557 0.00645114
6 0.4 0.4 0 0.0236096 -1.68509e-07 -0.00421479 0.00842958
7 0.45 0.45 0 0.0260022 4.66996e-09 -0.0053265 0.010653
8 0.5 0.5 0 0.0283421 2.18811e-07 -0.00655809 0.0131162
9 0.55 0.55 0 0.0306305 4.71863e-07 -0.00790695 0.0158139
10 0.6 0.6 0 0.032869 7.61397e-07 -0.00937055 0.0187411
11 0.65 0.65 0 0.0350594 1.08475e-06 -0.0109464 0.0218928
12 0.7 0.7 0 0.0372037 1.43917e-06 -0.0126322 0.0252644
13 0.75 0.75 0 0.0393038 1.82188e-06 -0.0144255 0.0288511
14 0.8 0.8 0 0.0413617 2.23019e-06 -0.0163243 0.0326486
15 0.85 0.85 0 0.0433793 2.66154e-06 -0.0183264 0.0366527
16 0.9 0.9 0 0.0453586 3.1135e-06 -0.0204298 0.0408595
17 0.95 0.95 0 0.0473011 3.58384e-06 -0.0226325 0.045265
18 1 1 0 0.0492088 4.07051e-06 -0.0249329 0.0498657


==> Data-Carreau-amplitude_f-lambda=10-r=2.6_E3.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00315502 1.93284e-07 -7.89701e-05 0.00015794
1 0.15 0.15 0 0.00419008 6.65613e-07 -0.000210378 0.000420755
2 0.2 0.2 0 0.00521075 1.48507e-06 -0.000393719 0.000787438
3 0.25 0.25 0 0.00621549 2.67915e-06 -0.00062837 0.00125674
4 0.3 0.3 0 0.00720337 4.25828e-06 -0.000913621 0.00182724
5 0.35 0.35 0 0.00817393 6.21701e-06 -0.0012487 0.0024974
6 0.4 0.4 0 0.00912707 8.53876e-06 -0.00163281 0.00326561
7 0.45 0.45 0 0.0100628 1.11995e-05 -0.00206512 0.00413023
8 0.5 0.5 0 0.0109815 1.41709e-05 -0.00254481 0.00508962
9 0.55 0.55 0 0.0118833 1.74227e-05 -0.00307106 0.00614212
10 0.6 0.6 0 0.0127688 2.09243e-05 -0.00364306 0.00728613
11 0.65 0.65 0 0.0136383 2.46461e-05 -0.00426002 0.00852004
12 0.7 0.7 0 0.0144924 2.85602e-05 -0.00492115 0.0098423
13 0.75 0.75 0 0.0153315 3.26408e-05 -0.0056257 0.0112514
14 0.8 0.8 0 0.0161562 3.68644e-05 -0.00637293 0.0127459
15 0.85 0.85 0 0.016967 4.121e-05 -0.00716213 0.0143243
16 0.9 0.9 0 0.0177645 4.56586e-05 -0.00799261 0.0159852
17 0.95 0.95 0 0.018549 5.01935e-05 -0.00886371 0.0177274
18 1 1 0 0.0193212 5.48001e-05 -0.00977478 0.0195496


==> Data-Carreau-amplitude_f-lambda=10-r=2.6_E4.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00229418 -5.09856e-08 -5.73491e-05 0.000114698
1 0.15 0.15 0 0.00305068 -6.04983e-08 -0.00015282 0.000305641
2 0.2 0.2 0 0.00379955 -6.36008e-08 -0.000286118 0.000572237
3 0.25 0.25 0 0.00453938 -6.0036e-08 -0.000456887 0.000913774
4 0.3 0.3 0 0.00526914 -4.99637e-08 -0.000664701 0.0013294
5 0.35 0.35 0 0.00598817 -3.38505e-08 -0.000909085 0.00181817
6 0.4 0.4 0 0.00669605 -1.22817e-08 -0.00118952 0.00237905
7 0.45 0.45 0 0.00739259 1.41578e-08 -0.00150549 0.00301098
8 0.5 0.5 0 0.00807775 4.49459e-08 -0.00185643 0.00371285
9 0.55 0.55 0 0.00875161 7.96471e-08 -0.00224179 0.00448357
10 0.6 0.6 0 0.00941433 1.17914e-07 -0.00266102 0.00532204
11 0.65 0.65 0 0.0100661 1.5948e-07 -0.00311359 0.00622717
12 0.7 0.7 0 0.0107073 2.04143e-07 -0.00359894 0.00719789
13 0.75 0.75 0 0.011338 2.51755e-07 -0.00411657 0.00823315
14 0.8 0.8 0 0.0119587 3.02209e-07 -0.00466596 0.00933192
15 0.85 0.85 0 0.0125696 3.55427e-07 -0.00524661 0.0104932
16 0.9 0.9 0 0.0131711 4.11353e-07 -0.00585804 0.0117161
17 0.95 0.95 0 0.0137634 4.69944e-07 -0.00649979 0.0129996
18 1 1 0 0.014347 5.31166e-07 -0.00717139 0.0143428


==> Data-Carreau-amplitude_f-lambda=10-r=2_E1.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.0104693 -4.75592e-07 -0.000261733 0.000523467
1 0.15 0.15 0 0.0139591 -6.34122e-07 -0.000697955 0.00139591
2 0.2 0.2 0 0.0174489 -7.92653e-07 -0.00130867 0.00261733
3 0.25 0.25 0 0.0209386 -9.51184e-07 -0.00209387 0.00418773
4 0.3 0.3 0 0.0244284 -1.10971e-06 -0.00305355 0.00610711
5 0.35 0.35 0 0.0279182 -1.26824e-06 -0.00418773 0.00837546
6 0.4 0.4 0 0.031408 -1.42678e-06 -0.0054964 0.0109928
7 0.45 0.45 0 0.0348977 -1.58531e-06 -0.00697955 0.0139591
8 0.5 0.5 0 0.0383875 -1.74384e-06 -0.00863719 0.0172744
9 0.55 0.55 0 0.0418773 -1.90237e-06 -0.0104693 0.0209386
10 0.6 0.6 0 0.0453671 -2.0609e-06 -0.0124759 0.0249519
11 0.65 0.65 0 0.0488568 -2.21943e-06 -0.0146571 0.0293141
12 0.7 0.7 0 0.0523466 -2.37796e-06 -0.0170127 0.0340253
13 0.75 0.75 0 0.0558364 -2.53649e-06 -0.0195427 0.0390855
14 0.8 0.8 0 0.0593261 -2.69502e-06 -0.0222473 0.0444946
15 0.85 0.85 0 0.0628159 -2.85355e-06 -0.0251264 0.0502528
16 0.9 0.9 0 0.0663057 -3.01208e-06 -0.0281799 0.0563599
17 0.95 0.95 0 0.0697955 -3.17061e-06 -0.031408 0.0628159
18 1 1 0 0.0732852 -3.32914e-06 -0.0348105 0.069621


==> Data-Carreau-amplitude_f-lambda=10-r=2_E2.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00820619 -3.5154e-07 -0.000205155 0.00041031
1 0.15 0.15 0 0.0109416 -4.6872e-07 -0.00054708 0.00109416
2 0.2 0.2 0 0.013677 -5.859e-07 -0.00102577 0.00205155
3 0.25 0.25 0 0.0164124 -7.0308e-07 -0.00164124 0.00328248
4 0.3 0.3 0 0.0191478 -8.2026e-07 -0.00239347 0.00478695
5 0.35 0.35 0 0.0218832 -9.3744e-07 -0.00328248 0.00656496
6 0.4 0.4 0 0.0246186 -1.05462e-06 -0.00430825 0.00861651
7 0.45 0.45 0 0.027354 -1.1718e-06 -0.0054708 0.0109416
8 0.5 0.5 0 0.0300894 -1.28898e-06 -0.00677011 0.0135402
9 0.55 0.55 0 0.0328248 -1.40616e-06 -0.0082062 0.0164124
10 0.6 0.6 0 0.0355602 -1.52334e-06 -0.00977905 0.0195581
11 0.65 0.65 0 0.0382956 -1.64052e-06 -0.0114887 0.0229773
12 0.7 0.7 0 0.041031 -1.7577e-06 -0.0133351 0.0266701
13 0.75 0.75 0 0.0437664 -1.87488e-06 -0.0153182 0.0306365
14 0.8 0.8 0 0.0465018 -1.99206e-06 -0.0174382 0.0348763
15 0.85 0.85 0 0.0492372 -2.10924e-06 -0.0196949 0.0393897
16 0.9 0.9 0 0.0519726 -2.22642e-06 -0.0220883 0.0441767
17 0.95 0.95 0 0.054708 -2.3436e-06 -0.0246186 0.0492372
18 1 1 0 0.0574434 -2.46078e-06 -0.0272856 0.0545712


==> Data-Carreau-amplitude_f-lambda=10-r=2_E3.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00316617 -8.54157e-08 -7.91547e-05 0.000158309
1 0.15 0.15 0 0.00422156 -1.13888e-07 -0.000211079 0.000422158
2 0.2 0.2 0 0.00527695 -1.4236e-07 -0.000395772 0.000791545
3 0.25 0.25 0 0.00633234 -1.70831e-07 -0.000633236 0.00126647
4 0.3 0.3 0 0.00738773 -1.99303e-07 -0.000923469 0.00184694
5 0.35 0.35 0 0.00844312 -2.27775e-07 -0.00126647 0.00253294
6 0.4 0.4 0 0.00949851 -2.56247e-07 -0.00166224 0.00332449
7 0.45 0.45 0 0.0105539 -2.84719e-07 -0.00211078 0.00422157
8 0.5 0.5 0 0.0116093 -3.13191e-07 -0.0026121 0.00522419
9 0.55 0.55 0 0.0126647 -3.41663e-07 -0.00316618 0.00633235
10 0.6 0.6 0 0.0137201 -3.70135e-07 -0.00377303 0.00754605
11 0.65 0.65 0 0.0147755 -3.98607e-07 -0.00443265 0.00886529
12 0.7 0.7 0 0.0158308 -4.27079e-07 -0.00514504 0.0102901
13 0.75 0.75 0 0.0168862 -4.55551e-07 -0.0059102 0.0118204
14 0.8 0.8 0 0.0179416 -4.84023e-07 -0.00672812 0.0134562
15 0.85 0.85 0 0.018997 -5.12494e-07 -0.00759882 0.0151976
16 0.9 0.9 0 0.0200524 -5.40966e-07 -0.00852229 0.0170446
17 0.95 0.95 0 0.0211078 -5.69438e-07 -0.00949853 0.0189971
18 1 1 0 0.0221632 -5.9791e-07 -0.0105275 0.0210551


==> Data-Carreau-amplitude_f-lambda=10-r=2_E4.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00229939 -5.6112e-08 -5.74848e-05 0.00011497
1 0.15 0.15 0 0.00306585 -7.48159e-08 -0.000153293 0.000306585
2 0.2 0.2 0 0.00383231 -9.35199e-08 -0.000287424 0.000574847
3 0.25 0.25 0 0.00459877 -1.12224e-07 -0.000459878 0.000919755
4 0.3 0.3 0 0.00536523 -1.30928e-07 -0.000670655 0.00134131
5 0.35 0.35 0 0.0061317 -1.49632e-07 -0.000919755 0.00183951
6 0.4 0.4 0 0.00689816 -1.68336e-07 -0.00120718 0.00241436
7 0.45 0.45 0 0.00766462 -1.8704e-07 -0.00153293 0.00306585
8 0.5 0.5 0 0.00843108 -2.05744e-07 -0.001897 0.00379399
9 0.55 0.55 0 0.00919754 -2.24448e-07 -0.00229939 0.00459878
10 0.6 0.6 0 0.00996401 -2.43152e-07 -0.0027401 0.00548021
11 0.65 0.65 0 0.0107305 -2.61856e-07 -0.00321914 0.00643829
12 0.7 0.7 0 0.0114969 -2.8056e-07 -0.00373651 0.00747301
13 0.75 0.75 0 0.0122634 -2.99264e-07 -0.00429219 0.00858438
14 0.8 0.8 0 0.0130299 -3.17968e-07 -0.0048862 0.0097724
15 0.85 0.85 0 0.0137963 -3.36672e-07 -0.00551853 0.0110371
16 0.9 0.9 0 0.0145628 -3.55376e-07 -0.00618919 0.0123784
17 0.95 0.95 0 0.0153292 -3.7408e-07 -0.00689816 0.0137963
18 1 1 0 0.0160957 -3.92784e-07 -0.00764546 0.0152909


==> Data-Carreau-amplitude_f-lambda=100-r=1.7_E1.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.0106993 7.84982e-09 -0.000267944 0.000535887
1 0.15 0.15 0 0.0145881 4.60985e-07 -0.000719465 0.00143893
2 0.2 0.2 0 0.0187268 1.02107e-06 -0.0013669 0.0027338
3 0.25 0.25 0 0.0231402 1.64032e-06 -0.00222297 0.00444594
4 0.3 0.3 0 0.0278414 2.30462e-06 -0.00330165 0.0066033
5 0.35 0.35 0 0.0328345 3.01835e-06 -0.00461752 0.00923503
6 0.4 0.4 0 0.0381176 3.79059e-06 -0.00618529 0.0123706
7 0.45 0.45 0 0.0436845 4.62823e-06 -0.00801953 0.0160391
8 0.5 0.5 0 0.0495266 5.53379e-06 -0.0101345 0.0202689
9 0.55 0.55 0 0.0556339 6.50562e-06 -0.0125438 0.0250876
10 0.6 0.6 0 0.0619955 7.53919e-06 -0.0152608 0.0305215
11 0.65 0.65 0 0.0686009 8.62835e-06 -0.018298 0.0365961
12 0.7 0.7 0 0.0754396 9.7664e-06 -0.0216677 0.0433355
13 0.75 0.75 0 0.082502 1.09466e-05 -0.0253815 0.050763
14 0.8 0.8 0 0.0897789 1.21629e-05 -0.0294504 0.0589009
15 0.85 0.85 0 0.0972619 1.34093e-05 -0.0338853 0.0677706
16 0.9 0.9 0 0.104943 1.4681e-05 -0.0386963 0.0773926
17 0.95 0.95 0 0.112816 1.59733e-05 -0.0438935 0.0877869
18 1 1 0 0.120873 1.72823e-05 -0.0494863 0.0989726


==> Data-Carreau-amplitude_f-lambda=100-r=1.7_E2.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00833497 -4.80911e-07 -0.000208767 0.000417534
1 0.15 0.15 0 0.0113109 -8.56817e-07 -0.000559539 0.00111908
2 0.2 0.2 0 0.0144537 -1.42925e-06 -0.00106007 0.00212013
3 0.25 0.25 0 0.0177836 -2.22103e-06 -0.00171894 0.00343788
4 0.3 0.3 0 0.0213119 -3.23501e-06 -0.00254584 0.00509169
5 0.35 0.35 0 0.0250437 -4.46069e-06 -0.00355104 0.00710209
6 0.4 0.4 0 0.0289801 -5.87966e-06 -0.00474505 0.0094901
7 0.45 0.45 0 0.0331189 -7.46985e-06 -0.00613836 0.0122767
8 0.5 0.5 0 0.0374561 -9.20904e-06 -0.00774134 0.0154827
9 0.55 0.55 0 0.0419859 -1.10773e-05 -0.00956406 0.0191281
10 0.6 0.6 0 0.0467021 -1.30583e-05 -0.0116163 0.0232326
11 0.65 0.65 0 0.0515978 -1.51395e-05 -0.0139074 0.0278149
12 0.7 0.7 0 0.0566663 -1.73122e-05 -0.0164465 0.0328931
13 0.75 0.75 0 0.0619009 -1.95704e-05 -0.0192423 0.0384846
14 0.8 0.8 0 0.0672951 -2.19105e-05 -0.022303 0.044606
15 0.85 0.85 0 0.072843 -2.43303e-05 -0.0256368 0.0512735
16 0.9 0.9 0 0.078539 -2.68286e-05 -0.0292513 0.0585026
17 0.95 0.95 0 0.0843778 -2.94051e-05 -0.033154 0.0663079
18 1 1 0 0.0903546 -3.20595e-05 -0.0373521 0.0747041


==> Data-Carreau-amplitude_f-lambda=100-r=1.7_E3.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00321486 -1.29553e-06 -8.00211e-05 0.000160042
1 0.15 0.15 0 0.00435069 -3.29483e-06 -0.000214371 0.000428741
2 0.2 0.2 0 0.00553244 -6.27208e-06 -0.00040522 0.000810441
3 0.25 0.25 0 0.0067638 -1.00796e-05 -0.000654783 0.00130957
4 0.3 0.3 0 0.00804737 -1.4529e-05 -0.000965471 0.00193094
5 0.35 0.35 0 0.00938498 -1.94549e-05 -0.00133984 0.00267969
6 0.4 0.4 0 0.0107778 -2.47357e-05 -0.00178056 0.00356113
7 0.45 0.45 0 0.0122263 -3.0293e-05 -0.00229036 0.00458072
8 0.5 0.5 0 0.0137308 -3.60826e-05 -0.00287199 0.00574398
9 0.55 0.55 0 0.0152909 -4.20851e-05 -0.00352824 0.00705647
10 0.6 0.6 0 0.0169063 -4.82966e-05 -0.00426186 0.00852373
11 0.65 0.65 0 0.018576 -5.47231e-05 -0.00507562 0.0101512
12 0.7 0.7 0 0.0202993 -6.13751e-05 -0.00597222 0.0119444
13 0.75 0.75 0 0.0220751 -6.82654e-05 -0.00695432 0.0139086
14 0.8 0.8 0 0.0239023 -7.54066e-05 -0.00802454 0.0160491
15 0.85 0.85 0 0.0257796 -8.28102e-05 -0.00918545 0.0183709
16 0.9 0.9 0 0.0277059 -9.04859e-05 -0.0104395 0.0208791
17 0.95 0.95 0 0.0296799 -9.84408e-05 -0.0117892 0.0235785
18 1 1 0 0.0317005 -0.00010668 -0.0132369 0.0264739


==> Data-Carreau-amplitude_f-lambda=100-r=1.7_E4.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00232431 -8.09075e-08 -5.81206e-05 0.000116241
1 0.15 0.15 0 0.00313645 -1.44566e-07 -0.000155508 0.000311016
2 0.2 0.2 0 0.00397887 -2.34857e-07 -0.000293569 0.000587137
3 0.25 0.25 0 0.00485451 -3.49185e-07 -0.000473828 0.000947656
4 0.3 0.3 0 0.00576504 -4.82539e-07 -0.000697979 0.00139596
5 0.35 0.35 0 0.00671157 -6.29954e-07 -0.00096781 0.00193562
6 0.4 0.4 0 0.00769486 -7.87711e-07 -0.00128517 0.00257034
7 0.45 0.45 0 0.00871544 -9.53494e-07 -0.00165194 0.00330388
8 0.5 0.5 0 0.00977363 -1.12611e-06 -0.00207003 0.00414006
9 0.55 0.55 0 0.0108695 -1.30514e-06 -0.00254136 0.00508271
10 0.6 0.6 0 0.0120031 -1.49071e-06 -0.00306784 0.00613569
11 0.65 0.65 0 0.0131741 -1.68329e-06 -0.0036514 0.00730281
12 0.7 0.7 0 0.0143822 -1.88367e-06 -0.00429393 0.00858785
13 0.75 0.75 0 0.0156267 -2.09282e-06 -0.00499729 0.00999458
14 0.8 0.8 0 0.0169072 -2.31189e-06 -0.00576333 0.0115267
15 0.85 0.85 0 0.018223 -2.54217e-06 -0.00659387 0.0131877
16 0.9 0.9 0 0.0195732 -2.78499e-06 -0.00749067 0.0149813
17 0.95 0.95 0 0.0209573 -3.04171e-06 -0.00845547 0.0169109
18 1 1 0 0.0223742 -3.31367e-06 -0.00948996 0.0189799


==> Data-Carreau-amplitude_f-lambda=100-r=2.3_E1.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.0102669 -7.0469e-07 -0.000256096 0.000512193
1 0.15 0.15 0 0.0134482 -9.62856e-07 -0.000679894 0.00135979
2 0.2 0.2 0 0.0164883 -1.13576e-06 -0.00126297 0.00252595
3 0.25 0.25 0 0.019401 -1.24936e-06 -0.00199862 0.00399724
4 0.3 0.3 0 0.0222014 -1.326e-06 -0.00288068 0.00576136
5 0.35 0.35 0 0.0249041 -1.38136e-06 -0.00390369 0.00780739
6 0.4 0.4 0 0.0275214 -1.42506e-06 -0.00506286 0.0101257
7 0.45 0.45 0 0.0300637 -1.46269e-06 -0.00635395 0.0127079
8 0.5 0.5 0 0.0325398 -1.49736e-06 -0.00777324 0.0155465
9 0.55 0.55 0 0.0349571 -1.53076e-06 -0.00931743 0.0186349
10 0.6 0.6 0 0.0373216 -1.56374e-06 -0.0109836 0.0219671
11 0.65 0.65 0 0.0396386 -1.59673e-06 -0.012769 0.025538
12 0.7 0.7 0 0.0419124 -1.62988e-06 -0.0146713 0.0293427
13 0.75 0.75 0 0.0441469 -1.6632e-06 -0.0166884 0.0333768
14 0.8 0.8 0 0.0463452 -1.69664e-06 -0.0188181 0.0376363
15 0.85 0.85 0 0.0485103 -1.73011e-06 -0.0210588 0.0421176
16 0.9 0.9 0 0.0506445 -1.76351e-06 -0.0234087 0.0468174
17 0.95 0.95 0 0.0527501 -1.79672e-06 -0.0258662 0.0517324
18 1 1 0 0.0548289 -1.82967e-06 -0.0284299 0.0568598


==> Data-Carreau-amplitude_f-lambda=100-r=2.3_E2.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00808813 -2.42707e-07 -0.000201765 0.00040353
1 0.15 0.15 0 0.0106276 -1.8384e-07 -0.000536052 0.0010721
2 0.2 0.2 0 0.013065 -4.07953e-08 -0.000997271 0.00199454
3 0.25 0.25 0 0.015407 1.73106e-07 -0.00158055 0.0031611
4 0.3 0.3 0 0.0176633 4.41512e-07 -0.00228129 0.00456258
5 0.35 0.35 0 0.0198435 7.49641e-07 -0.00309531 0.00619061
6 0.4 0.4 0 0.0219565 1.08578e-06 -0.00401887 0.00803775
7 0.45 0.45 0 0.02401 1.44123e-06 -0.00504868 0.0100974
8 0.5 0.5 0 0.0260106 1.80972e-06 -0.00618178 0.0123636
9 0.55 0.55 0 0.027964 2.1868e-06 -0.00741553 0.0148311
10 0.6 0.6 0 0.029875 2.56933e-06 -0.00874758 0.0174952
11 0.65 0.65 0 0.0317475 2.95509e-06 -0.0101758 0.0203516
12 0.7 0.7 0 0.0335851 3.3425e-06 -0.0116983 0.0233966
13 0.75 0.75 0 0.0353908 3.73045e-06 -0.0133132 0.0266265
14 0.8 0.8 0 0.0371672 4.11815e-06 -0.0150191 0.0300382
15 0.85 0.85 0 0.0389166 4.50503e-06 -0.0168143 0.0336287
16 0.9 0.9 0 0.0406409 4.8907e-06 -0.0186976 0.0373952
17 0.95 0.95 0 0.0423418 5.27488e-06 -0.0206677 0.0413353
18 1 1 0 0.0440211 5.65738e-06 -0.0227233 0.0454466


==> Data-Carreau-amplitude_f-lambda=100-r=2.3_E3.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00312147 1.00158e-06 -7.8325e-05 0.00015665
1 0.15 0.15 0 0.00410896 2.54283e-06 -0.000208094 0.000416188
2 0.2 0.2 0 0.00506469 4.65282e-06 -0.000387587 0.000775174
3 0.25 0.25 0 0.00599026 7.16566e-06 -0.000615297 0.00123059
4 0.3 0.3 0 0.00688791 9.93971e-06 -0.000889773 0.00177955
5 0.35 0.35 0 0.00776002 1.28723e-05 -0.00120965 0.00241931
6 0.4 0.4 0 0.00860893 1.58941e-05 -0.00157368 0.00314737
7 0.45 0.45 0 0.0094368 1.89601e-05 -0.00198071 0.00396143
8 0.5 0.5 0 0.0102456 2.20416e-05 -0.0024297 0.0048594
9 0.55 0.55 0 0.0110369 2.51205e-05 -0.00291969 0.00583937
10 0.6 0.6 0 0.0118124 2.81857e-05 -0.00344979 0.00689959
11 0.65 0.65 0 0.0125734 3.12304e-05 -0.00401923 0.00803846
12 0.7 0.7 0 0.013321 3.42508e-05 -0.00462726 0.00925452
13 0.75 0.75 0 0.0140563 3.72449e-05 -0.0052732 0.0105464
14 0.8 0.8 0 0.0147801 4.02117e-05 -0.00595643 0.0119129
15 0.85 0.85 0 0.0154933 4.31512e-05 -0.00667637 0.0133527
16 0.9 0.9 0 0.0161966 4.60636e-05 -0.00743247 0.0148649
17 0.95 0.95 0 0.0168906 4.89496e-05 -0.00822424 0.0164485
18 1 1 0 0.017576 5.18099e-05 -0.0090512 0.0181024


==> Data-Carreau-amplitude_f-lambda=100-r=2.3_E4.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00227609 -3.56809e-08 -5.6877e-05 0.000113754
1 0.15 0.15 0 0.00300344 -2.53983e-08 -0.00015127 0.000302539
2 0.2 0.2 0 0.00370949 -5.63916e-09 -0.000282076 0.000564153
3 0.25 0.25 0 0.0043948 2.10807e-08 -0.000448285 0.00089657
4 0.3 0.3 0 0.00506062 5.31633e-08 -0.000648897 0.00129779
5 0.35 0.35 0 0.00570845 8.97003e-08 -0.000882966 0.00176593
6 0.4 0.4 0 0.00633976 1.30191e-07 -0.00114961 0.00229922
7 0.45 0.45 0 0.00695596 1.74348e-07 -0.00144802 0.00289605
8 0.5 0.5 0 0.00755833 2.21979e-07 -0.00177745 0.00355491
9 0.55 0.55 0 0.00814801 2.7293e-07 -0.00213722 0.00427444
10 0.6 0.6 0 0.00872605 3.27048e-07 -0.00252669 0.00505338
11 0.65 0.65 0 0.00929335 3.84178e-07 -0.00294529 0.00589057
12 0.7 0.7 0 0.00985074 4.4416e-07 -0.00339247 0.00678494
13 0.75 0.75 0 0.0103989 5.06828e-07 -0.00386774 0.00773549
14 0.8 0.8 0 0.0109386 5.72018e-07 -0.00437065 0.0087413
15 0.85 0.85 0 0.0114703 6.3957e-07 -0.00490076 0.00980153
16 0.9 0.9 0 0.0119946 7.09331e-07 -0.00545768 0.0109154
17 0.95 0.95 0 0.012512 7.81154e-07 -0.00604103 0.0120821
18 1 1 0 0.0130228 8.54902e-07 -0.00665046 0.0133009


==> Data-Carreau-amplitude_f-lambda=100-r=2.6_E1.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.0100899 -7.17635e-07 -0.000250659 0.000501318
1 0.15 0.15 0 0.0130281 -8.6582e-07 -0.000663651 0.0013273
2 0.2 0.2 0 0.0157168 -1.09384e-06 -0.00122582 0.00245164
3 0.25 0.25 0 0.0182258 -1.00356e-06 -0.00192417 0.00384834
4 0.3 0.3 0 0.0205724 -8.71076e-07 -0.00275029 0.00550059
5 0.35 0.35 0 0.0227835 -7.09655e-07 -0.00369622 0.00739243
6 0.4 0.4 0 0.0248803 -5.37725e-07 -0.00475521 0.00951041
7 0.45 0.45 0 0.0268796 -3.64042e-07 -0.00592152 0.011843
8 0.5 0.5 0 0.028795 -1.92988e-07 -0.0071902 0.0143804
9 0.55 0.55 0 0.0306371 -2.65336e-08 -0.00855696 0.0171139
10 0.6 0.6 0 0.0324147 1.34607e-07 -0.0100181 0.0200361
11 0.65 0.65 0 0.0341351 2.90366e-07 -0.0115701 0.0231403
12 0.7 0.7 0 0.0358042 4.40988e-07 -0.0132103 0.0264205
13 0.75 0.75 0 0.037427 5.86852e-07 -0.0149357 0.0298715
14 0.8 0.8 0 0.0390078 7.28386e-07 -0.0167442 0.0334884
15 0.85 0.85 0 0.0405502 8.66009e-07 -0.0186335 0.0372669
16 0.9 0.9 0 0.0420573 1.00012e-06 -0.0206015 0.041203
17 0.95 0.95 0 0.043532 1.13107e-06 -0.0226465 0.0452929
18 1 1 0 0.0449766 1.25918e-06 -0.0247667 0.0495334


==> Data-Carreau-amplitude_f-lambda=100-r=2.6_E2.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00798 -1.51307e-07 -0.000198514 0.000397029
1 0.15 0.15 0 0.0103581 3.29314e-08 -0.000525925 0.00105185
2 0.2 0.2 0 0.0125577 3.67073e-07 -0.00097307 0.00194614
3 0.25 0.25 0 0.0146135 7.88511e-07 -0.00153116 0.00306232
4 0.3 0.3 0 0.0165416 1.28067e-06 -0.00219339 0.00438677
5 0.35 0.35 0 0.0183614 1.81952e-06 -0.00295354 0.00590707
6 0.4 0.4 0 0.0200888 2.38789e-06 -0.00380627 0.00761255
7 0.45 0.45 0 0.0217368 2.97387e-06 -0.00474699 0.00949398
8 0.5 0.5 0 0.023316 3.5694e-06 -0.0057717 0.0115434
9 0.55 0.55 0 0.0248349 4.16902e-06 -0.00687692 0.0137538
10 0.6 0.6 0 0.0263006 4.76909e-06 -0.00805957 0.0161191
11 0.65 0.65 0 0.027719 5.36718e-06 -0.00931695 0.0186339
12 0.7 0.7 0 0.029095 5.96165e-06 -0.0106466 0.0212932
13 0.75 0.75 0 0.0304326 6.55143e-06 -0.0120464 0.0240928
14 0.8 0.8 0 0.0317353 7.13581e-06 -0.0135143 0.0270286
15 0.85 0.85 0 0.0330063 7.71435e-06 -0.0150485 0.0300971
16 0.9 0.9 0 0.034248 8.28677e-06 -0.0166475 0.0332949
17 0.95 0.95 0 0.0354627 8.85295e-06 -0.0183096 0.0366191
18 1 1 0 0.0366525 9.41283e-06 -0.0200334 0.0400669


==> Data-Carreau-amplitude_f-lambda=100-r=2.6_E3.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00308081 1.96794e-06 -7.74926e-05 0.000154985
1 0.15 0.15 0 0.00401097 4.76963e-06 -0.000205273 0.000410546
2 0.2 0.2 0 0.00488753 8.46167e-06 -0.000380185 0.00076037
3 0.25 0.25 0 0.00571526 1.27438e-05 -0.000599672 0.00119934
4 0.3 0.3 0 0.0064996 1.73789e-05 -0.000861358 0.00172272
5 0.35 0.35 0 0.00724572 2.22047e-05 -0.00116311 0.00232621
6 0.4 0.4 0 0.00795822 2.71164e-05 -0.00150302 0.00300603
7 0.45 0.45 0 0.00864106 3.20481e-05 -0.0018794 0.00375881
8 0.5 0.5 0 0.00929761 3.6959e-05 -0.00229077 0.00458154
9 0.55 0.55 0 0.00989888 4.2432e-05 -0.00273757 0.00547513
10 0.6 0.6 0 0.0105387 4.6727e-05 -0.0032135 0.006427
11 0.65 0.65 0 0.011096 5.20134e-05 -0.00372431 0.00744862
12 0.7 0.7 0 0.0117062 5.61504e-05 -0.00426174 0.00852349
13 0.75 0.75 0 0.0122248 6.12843e-05 -0.00483278 0.00966555
14 0.8 0.8 0 0.012811 6.52784e-05 -0.00542825 0.0108565
15 0.85 0.85 0 0.0132968 7.02436e-05 -0.00605622 0.0121124
16 0.9 0.9 0 0.013863 7.41157e-05 -0.00670685 0.0134137
17 0.95 0.95 0 0.014321 7.89102e-05 -0.007389 0.014778
18 1 1 0 0.0148699 8.26785e-05 -0.00809235 0.0161847


==> Data-Carreau-amplitude_f-lambda=100-r=2.6_E4.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00225436 -1.93615e-08 -5.62856e-05 0.000112571
1 0.15 0.15 0 0.002948 8.69507e-09 -0.000149369 0.000298739
2 0.2 0.2 0 0.00360532 4.79883e-08 -0.000277232 0.000554465
3 0.25 0.25 0 0.00422489 1.11922e-07 -0.000438381 0.000876762
4 0.3 0.3 0 0.00481551 1.74352e-07 -0.000630847 0.00126169
5 0.35 0.35 0 0.00537844 2.44709e-07 -0.000853256 0.00170651
6 0.4 0.4 0 0.00591679 3.22247e-07 -0.00110425 0.00220851
7 0.45 0.45 0 0.00643328 4.06678e-07 -0.00138263 0.00276526
8 0.5 0.5 0 0.00693029 4.97647e-07 -0.0016873 0.0033746
9 0.55 0.55 0 0.00740983 5.94728e-07 -0.00201729 0.00403459
10 0.6 0.6 0 0.00787367 6.97444e-07 -0.00237173 0.00474346
11 0.65 0.65 0 0.0083233 8.0529e-07 -0.00274982 0.00549964
12 0.7 0.7 0 0.00876003 9.17764e-07 -0.00315085 0.00630169
13 0.75 0.75 0 0.00918499 1.03438e-06 -0.00357415 0.00714831
14 0.8 0.8 0 0.00959915 1.15467e-06 -0.00401914 0.00803828
15 0.85 0.85 0 0.0100034 1.27821e-06 -0.00448526 0.00897052
16 0.9 0.9 0 0.0103985 1.40461e-06 -0.004972 0.009944
17 0.95 0.95 0 0.010785 1.53353e-06 -0.0054789 0.0109578
18 1 1 0 0.0111637 1.66465e-06 -0.00600551 0.012011


==> Data-Carreau-amplitude_f-lambda=100-r=2_E1.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.0104693 -4.75592e-07 -0.000261733 0.000523467
1 0.15 0.15 0 0.0139591 -6.34122e-07 -0.000697955 0.00139591
2 0.2 0.2 0 0.0174489 -7.92653e-07 -0.00130867 0.00261733
3 0.25 0.25 0 0.0209386 -9.51184e-07 -0.00209387 0.00418773
4 0.3 0.3 0 0.0244284 -1.10971e-06 -0.00305355 0.00610711
5 0.35 0.35 0 0.0279182 -1.26824e-06 -0.00418773 0.00837546
6 0.4 0.4 0 0.031408 -1.42678e-06 -0.0054964 0.0109928
7 0.45 0.45 0 0.0348977 -1.58531e-06 -0.00697955 0.0139591
8 0.5 0.5 0 0.0383875 -1.74384e-06 -0.00863719 0.0172744
9 0.55 0.55 0 0.0418773 -1.90237e-06 -0.0104693 0.0209386
10 0.6 0.6 0 0.0453671 -2.0609e-06 -0.0124759 0.0249519
11 0.65 0.65 0 0.0488568 -2.21943e-06 -0.0146571 0.0293141
12 0.7 0.7 0 0.0523466 -2.37796e-06 -0.0170127 0.0340253
13 0.75 0.75 0 0.0558364 -2.53649e-06 -0.0195427 0.0390855
14 0.8 0.8 0 0.0593261 -2.69502e-06 -0.0222473 0.0444946
15 0.85 0.85 0 0.0628159 -2.85355e-06 -0.0251264 0.0502528
16 0.9 0.9 0 0.0663057 -3.01208e-06 -0.0281799 0.0563599
17 0.95 0.95 0 0.0697955 -3.17061e-06 -0.031408 0.0628159
18 1 1 0 0.0732852 -3.32914e-06 -0.0348105 0.069621


==> Data-Carreau-amplitude_f-lambda=100-r=2_E2.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00820619 -3.5154e-07 -0.000205155 0.00041031
1 0.15 0.15 0 0.0109416 -4.6872e-07 -0.00054708 0.00109416
2 0.2 0.2 0 0.013677 -5.859e-07 -0.00102577 0.00205155
3 0.25 0.25 0 0.0164124 -7.0308e-07 -0.00164124 0.00328248
4 0.3 0.3 0 0.0191478 -8.2026e-07 -0.00239347 0.00478695
5 0.35 0.35 0 0.0218832 -9.3744e-07 -0.00328248 0.00656496
6 0.4 0.4 0 0.0246186 -1.05462e-06 -0.00430825 0.00861651
7 0.45 0.45 0 0.027354 -1.1718e-06 -0.0054708 0.0109416
8 0.5 0.5 0 0.0300894 -1.28898e-06 -0.00677011 0.0135402
9 0.55 0.55 0 0.0328248 -1.40616e-06 -0.0082062 0.0164124
10 0.6 0.6 0 0.0355602 -1.52334e-06 -0.00977905 0.0195581
11 0.65 0.65 0 0.0382956 -1.64052e-06 -0.0114887 0.0229773
12 0.7 0.7 0 0.041031 -1.7577e-06 -0.0133351 0.0266701
13 0.75 0.75 0 0.0437664 -1.87488e-06 -0.0153182 0.0306365
14 0.8 0.8 0 0.0465018 -1.99206e-06 -0.0174382 0.0348763
15 0.85 0.85 0 0.0492372 -2.10924e-06 -0.0196949 0.0393897
16 0.9 0.9 0 0.0519726 -2.22642e-06 -0.0220883 0.0441767
17 0.95 0.95 0 0.054708 -2.3436e-06 -0.0246186 0.0492372
18 1 1 0 0.0574434 -2.46078e-06 -0.0272856 0.0545712


==> Data-Carreau-amplitude_f-lambda=100-r=2_E3.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00316617 -8.54157e-08 -7.91547e-05 0.000158309
1 0.15 0.15 0 0.00422156 -1.13888e-07 -0.000211079 0.000422158
2 0.2 0.2 0 0.00527695 -1.4236e-07 -0.000395772 0.000791545
3 0.25 0.25 0 0.00633234 -1.70831e-07 -0.000633236 0.00126647
4 0.3 0.3 0 0.00738773 -1.99303e-07 -0.000923469 0.00184694
5 0.35 0.35 0 0.00844312 -2.27775e-07 -0.00126647 0.00253294
6 0.4 0.4 0 0.00949851 -2.56247e-07 -0.00166224 0.00332449
7 0.45 0.45 0 0.0105539 -2.84719e-07 -0.00211078 0.00422157
8 0.5 0.5 0 0.0116093 -3.13191e-07 -0.0026121 0.00522419
9 0.55 0.55 0 0.0126647 -3.41663e-07 -0.00316618 0.00633235
10 0.6 0.6 0 0.0137201 -3.70135e-07 -0.00377303 0.00754605
11 0.65 0.65 0 0.0147755 -3.98607e-07 -0.00443265 0.00886529
12 0.7 0.7 0 0.0158308 -4.27079e-07 -0.00514504 0.0102901
13 0.75 0.75 0 0.0168862 -4.55551e-07 -0.0059102 0.0118204
14 0.8 0.8 0 0.0179416 -4.84023e-07 -0.00672812 0.0134562
15 0.85 0.85 0 0.018997 -5.12494e-07 -0.00759882 0.0151976
16 0.9 0.9 0 0.0200524 -5.40966e-07 -0.00852229 0.0170446
17 0.95 0.95 0 0.0211078 -5.69438e-07 -0.00949853 0.0189971
18 1 1 0 0.0221632 -5.9791e-07 -0.0105275 0.0210551


==> Data-Carreau-amplitude_f-lambda=100-r=2_E4.txt <==
# iteration, amp, xi1, xi2, Vm1, Vm2, energy, drag
0 0.1 0.1 0 0.00229939 -5.6112e-08 -5.74848e-05 0.00011497
1 0.15 0.15 0 0.00306585 -7.48159e-08 -0.000153293 0.000306585
2 0.2 0.2 0 0.00383231 -9.35199e-08 -0.000287424 0.000574847
3 0.25 0.25 0 0.00459877 -1.12224e-07 -0.000459878 0.000919755
4 0.3 0.3 0 0.00536523 -1.30928e-07 -0.000670655 0.00134131
5 0.35 0.35 0 0.0061317 -1.49632e-07 -0.000919755 0.00183951
6 0.4 0.4 0 0.00689816 -1.68336e-07 -0.00120718 0.00241436
7 0.45 0.45 0 0.00766462 -1.8704e-07 -0.00153293 0.00306585
8 0.5 0.5 0 0.00843108 -2.05744e-07 -0.001897 0.00379399
9 0.55 0.55 0 0.00919754 -2.24448e-07 -0.00229939 0.00459878
10 0.6 0.6 0 0.00996401 -2.43152e-07 -0.0027401 0.00548021
11 0.65 0.65 0 0.0107305 -2.61856e-07 -0.00321914 0.00643829
12 0.7 0.7 0 0.0114969 -2.8056e-07 -0.00373651 0.00747301
13 0.75 0.75 0 0.0122634 -2.99264e-07 -0.00429219 0.00858438
14 0.8 0.8 0 0.0130299 -3.17968e-07 -0.0048862 0.0097724
15 0.85 0.85 0 0.0137963 -3.36672e-07 -0.00551853 0.0110371
16 0.9 0.9 0 0.0145628 -3.55376e-07 -0.00618919 0.0123784
17 0.95 0.95 0 0.0153292 -3.7408e-07 -0.00689816 0.0137963
18 1 1 0 0.0160957 -3.92784e-07 -0.00764546 0.0152909


==> Data-Carreau-rotation_f-lambda=1-r=1.7.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm energy drag theta
1 0 0.0554043 -2.10354e-06 0.0554043 1 -3.79672e-05 -0.0274885 0.054977 0.112524 0
0.987688 0.156434 0.0547166 0.00332829 0.0548177 0.998155 0.0607156 -0.0270711 0.0541422 0.110806 0.15708
0.951057 0.309017 0.0526562 0.00657732 0.0530654 0.992289 0.123947 -0.0258608 0.0517216 0.105771 0.314159
0.891007 0.45399 0.0492854 0.009664 0.0502239 0.981313 0.192418 -0.0239779 0.0479558 0.0979632 0.471239
0.809017 0.587785 0.0446964 0.0125115 0.0464145 0.962983 0.269561 -0.0216091 0.0432182 0.0881858 0.628319
0.707107 0.707107 0.0390129 0.0150493 0.0418149 0.93299 0.359902 -0.0189883 0.0379766 0.0774275 0.785398
0.587785 0.809017 0.0323844 0.0172147 0.0366755 0.882998 0.469377 -0.0163727 0.0327455 0.0667545 0.942478
0.45399 0.891007 0.0249807 0.0189551 0.0313581 0.796628 0.60447 -0.0140178 0.0280356 0.0572006 1.09956
0.309017 0.951057 0.0169858 0.0202286 0.0264143 0.643054 0.765821 -0.012152 0.0243041 0.0496698 1.25664
0.156434 0.987688 0.00859259 0.0210051 0.0226946 0.378618 0.925553 -0.0109557 0.0219114 0.0448593 1.41372
6.12323e-17 1 -9.20763e-07 0.0212661 0.0212661 -4.32972e-05 1 -0.0105438 0.0210877 0.0432073 1.5708


==> Data-Carreau-rotation_f-lambda=1-r=2.3.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm energy drag theta
1 0 0.0537824 7.54591e-07 0.0537824 1 1.40304e-05 -0.0270865 0.054173 0.106031 0
0.987688 0.156434 0.0531348 0.00322554 0.0532326 0.998163 0.0605934 -0.0266804 0.0533608 0.104487 0.15708
0.951057 0.309017 0.0511919 0.00637109 0.0515868 0.992344 0.123502 -0.0255014 0.0510028 0.0999402 0.314159
0.891007 0.45399 0.0480003 0.00936001 0.0489044 0.981513 0.191394 -0.0236632 0.0473264 0.0928268 0.471239
0.809017 0.587785 0.043631 0.0121195 0.045283 0.963519 0.267639 -0.0213436 0.0426872 0.0838126 0.628319
0.707107 0.707107 0.0381824 0.0145821 0.0408722 0.934191 0.356773 -0.018768 0.037536 0.0737542 0.785398
0.587785 0.809017 0.0317802 0.0166874 0.035895 0.885366 0.464896 -0.0161877 0.0323754 0.0636245 0.942478
0.45399 0.891007 0.0245758 0.0183831 0.0306906 0.800762 0.598983 -0.0138558 0.0277116 0.0544231 1.09956
0.309017 0.951057 0.0167446 0.0196264 0.0257988 0.649045 0.76075 -0.0120024 0.0240047 0.0470766 1.25664
0.156434 0.987688 0.00848244 0.0203856 0.02208 0.384169 0.923263 -0.010811 0.021622 0.0423386 1.41372
6.12323e-17 1 7.04293e-07 0.0206411 0.0206411 3.41209e-05 1 -0.0104002 0.0208005 0.0407022 1.5708


==> Data-Carreau-rotation_f-lambda=1-r=2.6.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm energy drag theta
1 0 0.0530532 1.92979e-06 0.0530532 1 3.63747e-05 -0.0269015 0.053803 0.103191 0
0.987688 0.156434 0.0524354 0.00317921 0.0525317 0.998167 0.0605199 -0.0265005 0.053001 0.101766 0.15708
0.951057 0.309017 0.0505437 0.00627913 0.0509323 0.992371 0.123284 -0.0253354 0.0506709 0.0974245 0.314159
0.891007 0.45399 0.0474297 0.00922483 0.0483185 0.981606 0.190917 -0.0235173 0.0470347 0.0906019 0.471239
0.809017 0.587785 0.0431557 0.0119453 0.0447784 0.963762 0.266765 -0.0212202 0.0424404 0.0819107 0.628319
0.707107 0.707107 0.0378102 0.0143748 0.0404505 0.934727 0.355367 -0.0186655 0.037331 0.0721546 0.785398
0.587785 0.809017 0.0315084 0.0164538 0.0355459 0.886416 0.462889 -0.0161018 0.0322036 0.0622666 0.942478
0.45399 0.891007 0.0243936 0.0181302 0.0303933 0.802598 0.596521 -0.0137811 0.0275621 0.0532288 1.09956
0.309017 0.951057 0.0166366 0.019361 0.0255269 0.651726 0.758454 -0.0119337 0.0238674 0.045973 1.25664
0.156434 0.987688 0.00843388 0.0201134 0.0218101 0.386697 0.922207 -0.010745 0.0214899 0.0412743 1.41372
6.12323e-17 1 2.60517e-06 0.020367 0.020367 0.000127911 1 -0.0103348 0.0206696 0.0396483 1.5708


==> Data-Carreau-rotation_f-lambda=1-r=2.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm energy drag theta
1 0 0.0545633 -5.75991e-07 0.0545633 1 -1.05564e-05 -0.0272817 0.0545633 0.109127 0
0.987688 0.156434 0.0538915 0.00327506 0.0539909 0.998159 0.0606595 -0.0268702 0.0537403 0.107481 0.15708
0.951057 0.309017 0.0518926 0.00647005 0.0522944 0.992317 0.123724 -0.0256761 0.0513522 0.102704 0.314159
0.891007 0.45399 0.048616 0.00950573 0.0495366 0.981416 0.191893 -0.0238164 0.0476327 0.0952654 0.471239
0.809017 0.587785 0.0441423 0.0123073 0.0458259 0.963261 0.268567 -0.021473 0.042946 0.0858919 0.628319
0.707107 0.707107 0.0385817 0.0148059 0.0413251 0.933614 0.358279 -0.0188754 0.0377508 0.0755014 0.785398
0.587785 0.809017 0.032071 0.0169399 0.03627 0.884231 0.46705 -0.0162778 0.0325556 0.0651111 0.942478
0.45399 0.891007 0.0247707 0.0186568 0.0310107 0.798779 0.601624 -0.0139345 0.027869 0.0557379 1.09956
0.309017 0.951057 0.0168604 0.0199143 0.0260932 0.646163 0.763199 -0.0120749 0.0241498 0.0482995 1.25664
0.156434 0.987688 0.00853501 0.0206814 0.0223734 0.381481 0.924377 -0.010881 0.021762 0.0435239 1.41372
6.12323e-17 1 -5.75991e-07 0.0209393 0.0209393 -2.75077e-05 1 -0.0104697 0.0209393 0.0418785 1.5708


==> Data-Carreau-rotation_f-lambda=100-r=1.7.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm energy drag theta
1 0 0.0859328 -2.33949e-05 0.0859328 1 -0.000272246 -0.0373012 0.0746023 0.273179 0
0.987688 0.156434 0.0849201 0.00523281 0.0850812 0.998107 0.0615037 -0.0366586 0.0733172 0.269425 0.15708
0.951057 0.309017 0.0810949 0.0103425 0.0817517 0.991965 0.12651 -0.0348044 0.0696089 0.253555 0.314159
0.891007 0.45399 0.0749174 0.015011 0.0764065 0.980511 0.196462 -0.0319553 0.0639106 0.229235 0.471239
0.809017 0.587785 0.0667681 0.0191155 0.0694506 0.961376 0.275239 -0.0284297 0.0568595 0.199937 0.628319
0.707107 0.707107 0.0570621 0.0225018 0.0613386 0.930281 0.366847 -0.0246022 0.0492045 0.168992 0.785398
0.587785 0.809017 0.0461872 0.0251864 0.0526081 0.877949 0.478755 -0.0208694 0.0417387 0.139769 0.942478
0.45399 0.891007 0.0345187 0.0272369 0.0439704 0.785045 0.619438 -0.0176197 0.0352394 0.115321 1.09956
0.309017 0.951057 0.0226277 0.0286575 0.0365139 0.619702 0.784837 -0.0151649 0.0303299 0.0978948 1.25664
0.156434 0.987688 0.0110458 0.0295101 0.0315096 0.350554 0.936543 -0.0136776 0.0273553 0.0883003 1.41372
6.12323e-17 1 -2.14402e-08 0.0298054 0.0298054 -7.1934e-07 1 -0.0131886 0.0263772 0.0854993 1.5708


==> Data-Carreau-rotation_f-lambda=100-r=2.3.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm energy drag theta
1 0 0.0418472 8.70613e-06 0.0418472 1 0.000208046 -0.0227287 0.0454574 0.0643976 0
0.987688 0.156434 0.0413404 0.00248429 0.0414149 0.998199 0.0599853 -0.02241 0.04482 0.0634398 0.15708
0.951057 0.309017 0.0399778 0.00489679 0.0402766 0.992582 0.121579 -0.0214812 0.0429623 0.0610707 0.314159
0.891007 0.45399 0.037724 0.00721596 0.0384079 0.982193 0.187877 -0.0200231 0.0400462 0.0573204 0.471239
0.809017 0.587785 0.0345963 0.00939488 0.0358492 0.96505 0.262067 -0.0181659 0.0363318 0.0524672 0.628319
0.707107 0.707107 0.0306206 0.0113917 0.032671 0.937241 0.348681 -0.0160794 0.0321587 0.0469076 0.785398
0.587785 0.809017 0.0258445 0.013148 0.0289967 0.891291 0.453432 -0.0139581 0.0279162 0.0411209 0.942478
0.45399 0.891007 0.0203337 0.0145968 0.0250305 0.812356 0.583162 -0.0120041 0.0240082 0.0356184 1.09956
0.309017 0.951057 0.014139 0.0156887 0.0211198 0.669467 0.742842 -0.0104126 0.0208251 0.0309413 1.25664
0.156434 0.987688 0.00731071 0.0163799 0.0179374 0.407569 0.913174 -0.00936095 0.0187219 0.0276864 1.41372
6.12323e-17 1 8.47298e-06 0.0166227 0.0166227 0.000509724 1 -0.00899045 0.0179809 0.0264918 1.5708


==> Data-Carreau-rotation_f-lambda=100-r=2.6.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm energy drag theta
1 0 0.0347807 1.27078e-05 0.0347807 1 0.000365369 -0.0200356 0.0400713 0.0447463 0
0.987688 0.156434 0.0345416 0.00207457 0.0346038 0.998201 0.0599521 -0.0197682 0.0395364 0.0445387 0.15708
0.951057 0.309017 0.033454 0.0040611 0.0336996 0.992712 0.120509 -0.0189849 0.0379697 0.0429801 0.314159
0.891007 0.45399 0.0316927 0.00597528 0.0322511 0.982687 0.185274 -0.0177486 0.0354973 0.040586 0.471239
0.809017 0.587785 0.0292364 0.00778339 0.0302548 0.966342 0.257262 -0.0161619 0.0323239 0.0374454 0.628319
0.707107 0.707107 0.0262028 0.0094759 0.0278636 0.940396 0.340081 -0.0143619 0.0287239 0.0340348 0.785398
0.587785 0.809017 0.0223539 0.0109797 0.0249048 0.897573 0.440867 -0.0125089 0.0250178 0.0300909 0.942478
0.45399 0.891007 0.0178053 0.0122385 0.0216058 0.8241 0.566444 -0.0107768 0.0215536 0.0261622 1.09956
0.309017 0.951057 0.0125529 0.0132038 0.0182186 0.689018 0.724744 -0.00934196 0.0186839 0.0226476 1.25664
0.156434 0.987688 0.00655466 0.0138097 0.0152863 0.428793 0.903403 -0.00837642 0.0167528 0.0200013 1.41372
6.12323e-17 1 6.10197e-06 0.0140479 0.0140479 0.000434368 1 -0.00803186 0.0160637 0.0190583 1.5708


==> Data-Carreau-rotation_f-lambda=100-r=2.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm energy drag theta
1 0 0.0545633 -5.75991e-07 0.0545633 1 -1.05564e-05 -0.0272817 0.0545633 0.109127 0
0.987688 0.156434 0.0538915 0.00327506 0.0539909 0.998159 0.0606595 -0.0268702 0.0537403 0.107481 0.15708
0.951057 0.309017 0.0518926 0.00647005 0.0522944 0.992317 0.123724 -0.0256761 0.0513522 0.102704 0.314159
0.891007 0.45399 0.048616 0.00950573 0.0495366 0.981416 0.191893 -0.0238164 0.0476327 0.0952654 0.471239
0.809017 0.587785 0.0441423 0.0123073 0.0458259 0.963261 0.268567 -0.021473 0.042946 0.0858919 0.628319
0.707107 0.707107 0.0385817 0.0148059 0.0413251 0.933614 0.358279 -0.0188754 0.0377508 0.0755014 0.785398
0.587785 0.809017 0.032071 0.0169399 0.03627 0.884231 0.46705 -0.0162778 0.0325556 0.0651111 0.942478
0.45399 0.891007 0.0247707 0.0186568 0.0310107 0.798779 0.601624 -0.0139345 0.027869 0.0557379 1.09956
0.309017 0.951057 0.0168604 0.0199143 0.0260932 0.646163 0.763199 -0.0120749 0.0241498 0.0482995 1.25664
0.156434 0.987688 0.00853501 0.0206814 0.0223734 0.381481 0.924377 -0.010881 0.021762 0.0435239 1.41372
6.12323e-17 1 -5.75991e-07 0.0209393 0.0209393 -2.75077e-05 1 -0.0104697 0.0209393 0.0418785 1.5708


==> Data-Power-amplitude_f-r=2.3_E1.txt <==
# r, iteration, amp, xi1, xi2, Vm1, Vm2 pour lambda = 1, Vm1, Vm2 pour lambda = 10, Vm1, Vm2 pour lambda = 100
2.3 0 0.1 0.1 0 0.0154559 2.56768e-07 0.0118497 1.96859e-07 0.00908498 1.50928e-07 
2.3 1 0.15 0.15 0 0.0211143 3.50772e-07 0.016188 2.68931e-07 0.012411 2.06185e-07 
2.3 2 0.2 0.2 0 0.0263454 4.37677e-07 0.0201986 3.35559e-07 0.0154859 2.57267e-07 
2.3 3 0.25 0.25 0 0.0312801 5.19657e-07 0.0239819 3.98412e-07 0.0183865 3.05455e-07 
2.3 4 0.3 0.3 0 0.0360537 5.61113e-07 0.0276417 4.30196e-07 0.0211924 3.29823e-07 
2.3 5 0.35 0.35 0 0.0405891 6.317e-07 0.031119 4.84313e-07 0.0238584 3.71314e-07 
2.3 6 0.4 0.4 0 0.0449766 6.99984e-07 0.0344827 5.36665e-07 0.0264373 4.11452e-07 
2.3 7 0.45 0.45 0 0.0492386 7.66316e-07 0.0377504 5.8752e-07 0.0289425 4.50441e-07 
2.3 8 0.5 0.5 0 0.0533922 8.3096e-07 0.0409349 6.37083e-07 0.031384 4.8844e-07 
2.3 9 0.55 0.55 0 0.0574507 8.94124e-07 0.0440464 6.85509e-07 0.0337696 5.25568e-07 
2.3 10 0.6 0.6 0 0.0614246 9.55972e-07 0.0470932 7.32926e-07 0.0361055 5.61922e-07 
2.3 11 0.65 0.65 0 0.0653225 1.01664e-06 0.0500816 7.79437e-07 0.0383967 5.97581e-07 
2.3 12 0.7 0.7 0 0.0691516 1.07623e-06 0.0530173 8.25127e-07 0.0406474 6.3261e-07 
2.3 13 0.75 0.75 0 0.0729179 1.13485e-06 0.0559049 8.70067e-07 0.0428613 6.67065e-07 
2.3 14 0.8 0.8 0 0.0766265 1.19257e-06 0.0587482 9.14319e-07 0.0450412 7.00992e-07 
2.3 15 0.85 0.85 0 0.0802818 1.24946e-06 0.0615507 9.57936e-07 0.0471898 7.34432e-07 
2.3 16 0.9 0.9 0 0.0838877 1.30558e-06 0.0643152 1.00096e-06 0.0493093 7.6742e-07 
2.3 17 0.95 0.95 0 0.0874476 1.36098e-06 0.0670445 1.04344e-06 0.0514018 7.99986e-07 
2.3 18 1 1 0 0.0909643 1.41571e-06 0.0697407 1.0854e-06 0.053469 8.32158e-07 


==> Data-Power-amplitude_f-r=2.3_E2.txt <==
# r, iteration, amp, xi1, xi2, Vm1, Vm2 pour lambda = 1, Vm1, Vm2 pour lambda = 10, Vm1, Vm2 pour lambda = 100
2.3 0 0.1 0.1 0 0.0186888 5.57812e-06 0.0143284 4.27664e-06 0.0109853 3.27883e-06 
2.3 1 0.15 0.15 0 0.0226942 6.7736e-06 0.0173992 5.1932e-06 0.0133397 3.98153e-06 
2.3 2 0.2 0.2 0 0.0265469 7.92353e-06 0.020353 6.07483e-06 0.0156043 4.65746e-06 
2.3 3 0.25 0.25 0 0.0302585 9.03134e-06 0.0231986 6.92417e-06 0.017786 5.30864e-06 
2.3 4 0.3 0.3 0 0.0338481 1.01028e-05 0.0259507 7.7456e-06 0.019896 5.93842e-06 
2.3 5 0.35 0.35 0 0.0373975 1.11563e-05 0.028672 8.55337e-06 0.0219823 6.55772e-06 
2.3 6 0.4 0.4 0 0.0407925 1.21691e-05 0.0312749 9.32984e-06 0.0239779 7.15303e-06 
2.3 7 0.45 0.45 0 0.0441067 1.31578e-05 0.0338158 1.00879e-05 0.025926 7.73418e-06 
2.3 8 0.5 0.5 0 0.0473492 1.41251e-05 0.0363018 1.08294e-05 0.0278319 8.30275e-06 
2.3 9 0.55 0.55 0 0.0505272 1.50732e-05 0.0387383 1.15563e-05 0.0297 8.86002e-06 
2.3 10 0.6 0.6 0 0.0536471 1.60039e-05 0.0411302 1.22699e-05 0.0315338 9.40709e-06 
2.3 11 0.65 0.65 0 0.0567138 1.69187e-05 0.0434815 1.29713e-05 0.0333365 9.94486e-06 
2.3 12 0.7 0.7 0 0.059732 1.78191e-05 0.0457955 1.36616e-05 0.0351106 1.04741e-05 
2.3 13 0.75 0.75 0 0.0627053 1.87061e-05 0.048075 1.43416e-05 0.0368583 1.09955e-05 
2.3 14 0.8 0.8 0 0.0656371 1.95807e-05 0.0503228 1.50122e-05 0.0385816 1.15096e-05 
2.3 15 0.85 0.85 0 0.0685302 2.04438e-05 0.0525409 1.56739e-05 0.0402822 1.20169e-05 
2.3 16 0.9 0.9 0 0.0713873 2.12961e-05 0.0547314 1.63273e-05 0.0419616 1.25179e-05 
2.3 17 0.95 0.95 0 0.0742105 2.21383e-05 0.0568959 1.6973e-05 0.0436211 1.30129e-05 
2.3 18 1 1 0 0.0770019 2.2971e-05 0.059036 1.76115e-05 0.0452619 1.35024e-05 


==> Data-Power-amplitude_f-r=2.3_E3.txt <==
# r, iteration, amp, xi1, xi2, Vm1, Vm2 pour lambda = 1, Vm1, Vm2 pour lambda = 10, Vm1, Vm2 pour lambda = 100
2.3 0 0.1 0.1 0 0.00758741 3.23059e-05 0.00581714 2.47684e-05 0.00445989 1.89895e-05 
2.3 1 0.15 0.15 0 0.00921352 3.92296e-05 0.00706384 3.00767e-05 0.00541572 2.30592e-05 
2.3 2 0.2 0.2 0 0.0107777 4.58895e-05 0.00826305 3.51827e-05 0.00633513 2.69739e-05 
2.3 3 0.25 0.25 0 0.0122845 5.23055e-05 0.00941833 4.01017e-05 0.00722087 3.07452e-05 
2.3 4 0.3 0.3 0 0.0137419 5.85106e-05 0.0105357 4.4859e-05 0.0080775 3.43926e-05 
2.3 5 0.35 0.35 0 0.0151565 6.4534e-05 0.0116202 4.94771e-05 0.00890904 3.79332e-05 
2.3 6 0.4 0.4 0 0.0165634 7.06e-05 0.0126989 5.41278e-05 0.009736 4.14988e-05 
2.3 7 0.45 0.45 0 0.0179091 7.63359e-05 0.0137306 5.85254e-05 0.010527 4.48704e-05 
2.3 8 0.5 0.5 0 0.0192257 8.19477e-05 0.01474 6.28278e-05 0.0113009 4.8169e-05 
2.3 9 0.55 0.55 0 0.0205161 8.7448e-05 0.0157293 6.70448e-05 0.0120594 5.14021e-05 
2.3 10 0.6 0.6 0 0.0217829 9.28475e-05 0.0167005 7.11845e-05 0.012804 5.45759e-05 
2.3 11 0.65 0.65 0 0.0230281 9.81552e-05 0.0176553 7.52539e-05 0.013536 5.76958e-05 
2.3 12 0.7 0.7 0 0.0242536 0.000103379 0.0185948 7.92586e-05 0.0142563 6.07662e-05 
2.3 13 0.75 0.75 0 0.0254609 0.000108525 0.0195204 8.3204e-05 0.014966 6.3791e-05 
2.3 14 0.8 0.8 0 0.0266513 0.000113599 0.0204331 8.70942e-05 0.0156657 6.67735e-05 
2.3 15 0.85 0.85 0 0.0278261 0.000118606 0.0213337 9.09331e-05 0.0163562 6.97168e-05 
2.3 16 0.9 0.9 0 0.0289861 0.000123551 0.0222232 9.47241e-05 0.0170381 7.26233e-05 
2.3 17 0.95 0.95 0 0.0301325 0.000128437 0.023102 9.84703e-05 0.0177119 7.54954e-05 
2.3 18 1 1 0 0.0312659 0.000133268 0.023971 0.000102174 0.0183782 7.83351e-05 


==> Data-Power-amplitude_f-r=2.3_E4.txt <==
# r, iteration, amp, xi1, xi2, Vm1, Vm2 pour lambda = 1, Vm1, Vm2 pour lambda = 10, Vm1, Vm2 pour lambda = 100
2.3 0 0.1 0.1 0 0.00563905 1.99674e-06 0.00432336 1.53087e-06 0.00331465 1.17369e-06 
2.3 1 0.15 0.15 0 0.0068476 2.42468e-06 0.00524993 1.85896e-06 0.00402503 1.42523e-06 
2.3 2 0.2 0.2 0 0.00801009 2.8363e-06 0.00614119 2.17454e-06 0.00470834 1.66718e-06 
2.3 3 0.25 0.25 0 0.00913 3.23286e-06 0.00699981 2.47857e-06 0.00536663 1.90028e-06 
2.3 4 0.3 0.3 0 0.0102131 3.61638e-06 0.00783022 2.77261e-06 0.00600329 2.12571e-06 
2.3 5 0.35 0.35 0 0.0112645 3.98867e-06 0.0086363 3.05804e-06 0.0066213 2.34454e-06 
2.3 6 0.4 0.4 0 0.0122883 4.35118e-06 0.00942123 3.33597e-06 0.00722309 2.55763e-06 
2.3 7 0.45 0.45 0 0.0132878 4.7051e-06 0.0101875 3.60732e-06 0.0078106 2.76567e-06 
2.3 8 0.5 0.5 0 0.0142902 5.1049e-06 0.010956 3.91383e-06 0.0083998 3.00067e-06 
2.3 9 0.55 0.55 0 0.0152494 5.44754e-06 0.0116914 4.17653e-06 0.00896359 3.20207e-06 
2.3 10 0.6 0.6 0 0.0161909 5.7839e-06 0.0124133 4.43441e-06 0.00951706 3.39978e-06 
2.3 11 0.65 0.65 0 0.0171165 6.11454e-06 0.0131229 4.68791e-06 0.0100611 3.59414e-06 
2.3 12 0.7 0.7 0 0.0180274 6.43994e-06 0.0138213 4.93739e-06 0.0105965 3.78541e-06 
2.3 13 0.75 0.75 0 0.0189248 6.7605e-06 0.0145093 5.18316e-06 0.011124 3.97383e-06 
2.3 14 0.8 0.8 0 0.0198096 7.07659e-06 0.0151877 5.4255e-06 0.0116441 4.15963e-06 
2.3 15 0.85 0.85 0 0.0206828 7.38851e-06 0.0158571 5.66464e-06 0.0121574 4.34298e-06 
2.3 16 0.9 0.9 0 0.021545 7.69654e-06 0.0165182 5.9008e-06 0.0126642 4.52404e-06 
2.3 17 0.95 0.95 0 0.0223971 8.00092e-06 0.0171714 6.13417e-06 0.013165 4.70296e-06 
2.3 18 1 1 0 0.0232395 8.30188e-06 0.0178173 6.3649e-06 0.0136602 4.87986e-06 


==> Data-Power-amplitude_f-r=2.6_E1.txt <==
# r, iteration, amp, xi1, xi2, Vm1, Vm2 pour lambda = 1, Vm1, Vm2 pour lambda = 10, Vm1, Vm2 pour lambda = 100
2.6 0 0.1 0.1 0 0.025415 2.44995e-06 0.0165041 1.59095e-06 0.0107174 1.03314e-06 
2.6 1 0.15 0.15 0 0.0327387 3.15594e-06 0.0212599 2.04941e-06 0.0138058 1.33085e-06 
2.6 2 0.2 0.2 0 0.039182 3.77706e-06 0.0254441 2.45275e-06 0.0165229 1.59277e-06 
2.6 3 0.25 0.25 0 0.0448903 4.37667e-06 0.0291509 2.84213e-06 0.0189301 1.84562e-06 
2.6 4 0.3 0.3 0 0.0503159 4.90565e-06 0.0326742 3.18564e-06 0.0212181 2.06869e-06 
2.6 5 0.35 0.35 0 0.0554118 5.40248e-06 0.0359834 3.50827e-06 0.0233669 2.27821e-06 
2.6 6 0.4 0.4 0 0.0602413 5.87334e-06 0.0391196 3.81404e-06 0.0254035 2.47677e-06 
2.6 7 0.45 0.45 0 0.0648495 6.32263e-06 0.042112 4.1058e-06 0.0273468 2.66623e-06 
2.6 8 0.5 0.5 0 0.0692695 6.75357e-06 0.0449824 4.38564e-06 0.0292107 2.84796e-06 
2.6 9 0.55 0.55 0 0.0735269 7.16866e-06 0.047747 4.65519e-06 0.031006 3.023e-06 
2.6 10 0.6 0.6 0 0.0776417 7.56984e-06 0.0504191 4.91571e-06 0.0327412 3.19217e-06 
2.6 11 0.65 0.65 0 0.0819165 7.82491e-06 0.0531951 5.08135e-06 0.0345439 3.29974e-06 
2.6 12 0.7 0.7 0 0.0857913 8.19503e-06 0.0557113 5.32171e-06 0.0361779 3.45582e-06 
2.6 13 0.75 0.75 0 0.0895631 8.55534e-06 0.0581607 5.55568e-06 0.0377685 3.60776e-06 
2.6 14 0.8 0.8 0 0.0932415 8.9067e-06 0.0605493 5.78385e-06 0.0393196 3.75593e-06 
2.6 15 0.85 0.85 0 0.0968342 9.2499e-06 0.0628824 6.00671e-06 0.0408347 3.90065e-06 
2.6 16 0.9 0.9 0 0.100348 9.58557e-06 0.0651643 6.22469e-06 0.0423165 4.0422e-06 
2.6 17 0.95 0.95 0 0.10379 9.91429e-06 0.067399 6.43816e-06 0.0437677 4.18082e-06 
2.6 18 1 1 0 0.107163 1.02366e-05 0.0695899 6.64744e-06 0.0451904 4.31672e-06 


==> Data-Power-amplitude_f-r=2.6_E2.txt <==
# r, iteration, amp, xi1, xi2, Vm1, Vm2 pour lambda = 1, Vm1, Vm2 pour lambda = 10, Vm1, Vm2 pour lambda = 100
2.6 0 0.1 0.1 0 0.0312691 1.56477e-05 0.0203056 1.01613e-05 0.0131861 6.59859e-06 
2.6 1 0.15 0.15 0 0.0358042 1.79172e-05 0.0232506 1.16351e-05 0.0150985 7.55561e-06 
2.6 2 0.2 0.2 0 0.0401727 2.01032e-05 0.0260874 1.30547e-05 0.0169407 8.47747e-06 
2.6 3 0.25 0.25 0 0.0441768 2.20626e-05 0.0286876 1.43271e-05 0.0186292 9.30373e-06 
2.6 4 0.3 0.3 0 0.0481407 2.40423e-05 0.0312617 1.56126e-05 0.0203008 1.01385e-05 
2.6 5 0.35 0.35 0 0.0519343 2.59368e-05 0.0337252 1.68429e-05 0.0219005 1.09375e-05 
2.6 6 0.4 0.4 0 0.0555786 2.77568e-05 0.0360917 1.80248e-05 0.0234373 1.1705e-05 
2.6 7 0.45 0.45 0 0.0590914 2.95112e-05 0.0383729 1.9164e-05 0.0249186 1.24448e-05 
2.6 8 0.5 0.5 0 0.0624878 3.12074e-05 0.0405784 2.02655e-05 0.0263509 1.31601e-05 
2.6 9 0.55 0.55 0 0.0657802 3.28517e-05 0.0427165 2.13333e-05 0.0277393 1.38534e-05 
2.6 10 0.6 0.6 0 0.0689791 3.44493e-05 0.0447938 2.23707e-05 0.0290882 1.45271e-05 
2.6 11 0.65 0.65 0 0.0720933 3.60046e-05 0.0468161 2.33807e-05 0.0304015 1.5183e-05 
2.6 12 0.7 0.7 0 0.0751303 3.75213e-05 0.0487882 2.43656e-05 0.0316822 1.58226e-05 
2.6 13 0.75 0.75 0 0.0783682 3.92632e-05 0.0508909 2.54968e-05 0.0330476 1.65571e-05 
2.6 14 0.8 0.8 0 0.0812681 4.0716e-05 0.052774 2.64402e-05 0.0342705 1.71698e-05 
2.6 15 0.85 0.85 0 0.0841074 4.21386e-05 0.0546178 2.7364e-05 0.0354678 1.77697e-05 
2.6 16 0.9 0.9 0 0.0868906 4.35329e-05 0.0564252 2.82695e-05 0.0366415 1.83577e-05 
2.6 17 0.95 0.95 0 0.0896214 4.49011e-05 0.0581985 2.9158e-05 0.037793 1.89346e-05 
2.6 18 1 1 0 0.0923033 4.62447e-05 0.0599401 3.00305e-05 0.038924 1.95012e-05 


==> Data-Power-amplitude_f-r=2.6_E3.txt <==
# r, iteration, amp, xi1, xi2, Vm1, Vm2 pour lambda = 1, Vm1, Vm2 pour lambda = 10, Vm1, Vm2 pour lambda = 100
2.6 0 0.1 0.1 0 0.0129595 0.000110492 0.00841566 7.17516e-05 0.00546497 4.65942e-05 
2.6 1 0.15 0.15 0 0.0148391 0.000126517 0.00963621 8.2158e-05 0.00625758 5.33519e-05 
2.6 2 0.2 0.2 0 0.0166496 0.000141954 0.0108119 9.21821e-05 0.00702107 5.98614e-05 
2.6 3 0.25 0.25 0 0.0183737 0.000156653 0.0119315 0.000101728 0.00774811 6.60601e-05 
2.6 4 0.3 0.3 0 0.019948 0.000170019 0.0129539 0.000110407 0.008412 7.16963e-05 
2.6 5 0.35 0.35 0 0.0215199 0.000183417 0.0139747 0.000119107 0.00907488 7.73461e-05 
2.6 6 0.4 0.4 0 0.02303 0.000196287 0.0149553 0.000127465 0.00971167 8.27735e-05 
2.6 7 0.45 0.45 0 0.0244856 0.000208693 0.0159005 0.000135522 0.0103255 8.80052e-05 
2.6 8 0.5 0.5 0 0.025893 0.000220688 0.0168144 0.000143311 0.010919 9.30635e-05 
2.6 9 0.55 0.55 0 0.0272573 0.000232316 0.0177004 0.000150862 0.0114943 9.79669e-05 
2.6 10 0.6 0.6 0 0.0285828 0.000243614 0.0185611 0.000158198 0.0120533 0.000102731 
2.6 11 0.65 0.65 0 0.0298732 0.000254612 0.0193991 0.00016534 0.0125974 0.000107369 
2.6 12 0.7 0.7 0 0.0311316 0.000265338 0.0202163 0.000172306 0.0131281 0.000111892 
2.6 13 0.75 0.75 0 0.0323608 0.000275814 0.0210145 0.000179108 0.0136464 0.00011631 
2.6 14 0.8 0.8 0 0.0335629 0.00028606 0.0217952 0.000185762 0.0141534 0.000120631 
2.6 15 0.85 0.85 0 0.034863 0.000297331 0.0226394 0.000193081 0.0147016 0.000125383 
2.6 16 0.9 0.9 0 0.0360167 0.00030717 0.0233886 0.00019947 0.0151881 0.000129532 
2.6 17 0.95 0.95 0 0.0371486 0.000316823 0.0241236 0.000205739 0.0156654 0.000133603 
2.6 18 1 1 0 0.0382603 0.000326304 0.0248455 0.000211896 0.0161342 0.000137601 


==> Data-Power-amplitude_f-r=2.6_E4.txt <==
# r, iteration, amp, xi1, xi2, Vm1, Vm2 pour lambda = 1, Vm1, Vm2 pour lambda = 10, Vm1, Vm2 pour lambda = 100
2.6 0 0.1 0.1 0 0.00982673 6.30101e-06 0.0063813 4.09176e-06 0.0041439 2.65711e-06 
2.6 1 0.15 0.15 0 0.0112519 7.21487e-06 0.0073068 4.6852e-06 0.0047449 3.04248e-06 
2.6 2 0.2 0.2 0 0.0126248 8.09515e-06 0.0081983 5.25684e-06 0.00532383 3.4137e-06 
2.6 3 0.25 0.25 0 0.0139321 8.93342e-06 0.00904725 5.8012e-06 0.00587512 3.76719e-06 
2.6 4 0.3 0.3 0 0.0151786 9.73268e-06 0.0098567 6.32023e-06 0.00640076 4.10424e-06 
2.6 5 0.35 0.35 0 0.0163147 1.03703e-05 0.0105945 6.73431e-06 0.00687984 4.37314e-06 
2.6 6 0.4 0.4 0 0.0174595 1.1098e-05 0.0113379 7.20686e-06 0.0073626 4.68e-06 
2.6 7 0.45 0.45 0 0.018563 1.17995e-05 0.0120545 7.66236e-06 0.00782796 4.9758e-06 
2.6 8 0.5 0.5 0 0.01963 1.24777e-05 0.0127473 8.10278e-06 0.00827788 5.26179e-06 
2.6 9 0.55 0.55 0 0.0206642 1.31351e-05 0.013419 8.5297e-06 0.00871404 5.53903e-06 
2.6 10 0.6 0.6 0 0.0216691 1.37739e-05 0.0140715 8.9445e-06 0.0091378 5.80839e-06 
2.6 11 0.65 0.65 0 0.0226474 1.43957e-05 0.0147068 9.34832e-06 0.00955034 6.07062e-06 
2.6 12 0.7 0.7 0 0.0236015 1.50022e-05 0.0153264 9.74212e-06 0.00995266 6.32636e-06 
2.6 13 0.75 0.75 0 0.0245333 1.55945e-05 0.0159315 1.01268e-05 0.0103456 6.57613e-06 
2.6 14 0.8 0.8 0 0.0254447 1.61738e-05 0.0165233 1.0503e-05 0.0107299 6.82043e-06 
2.6 15 0.85 0.85 0 0.0263372 1.67411e-05 0.0171029 1.08713e-05 0.0111063 7.05965e-06 
2.6 16 0.9 0.9 0 0.0272121 1.72972e-05 0.017671 1.12325e-05 0.0114752 7.29417e-06 
2.6 17 0.95 0.95 0 0.0280706 1.78429e-05 0.0182285 1.15869e-05 0.0118373 7.5243e-06 
2.6 18 1 1 0 0.0290151 1.87217e-05 0.0188419 1.21575e-05 0.0122356 7.89486e-06 


==> Data-Power-amplitude_f-r=2_E1.txt <==
# r, iteration, amp, xi1, xi2, Vm1, Vm2 pour lambda = 1, Vm1, Vm2 pour lambda = 10, Vm1, Vm2 pour lambda = 100
2 0 0.1 0.1 0 0.00698653 -3.17379e-07 0.00698653 -3.17379e-07 0.00698653 -3.17379e-07 
2 1 0.15 0.15 0 0.0104798 -4.76068e-07 0.0104798 -4.76068e-07 0.0104798 -4.76068e-07 
2 2 0.2 0.2 0 0.0139731 -6.34757e-07 0.0139731 -6.34757e-07 0.0139731 -6.34757e-07 
2 3 0.25 0.25 0 0.0174663 -7.93446e-07 0.0174663 -7.93446e-07 0.0174663 -7.93446e-07 
2 4 0.3 0.3 0 0.0209596 -9.52136e-07 0.0209596 -9.52136e-07 0.0209596 -9.52136e-07 
2 5 0.35 0.35 0 0.0244529 -1.11082e-06 0.0244529 -1.11082e-06 0.0244529 -1.11082e-06 
2 6 0.4 0.4 0 0.0279461 -1.26951e-06 0.0279461 -1.26951e-06 0.0279461 -1.26951e-06 
2 7 0.45 0.45 0 0.0314394 -1.4282e-06 0.0314394 -1.4282e-06 0.0314394 -1.4282e-06 
2 8 0.5 0.5 0 0.0349327 -1.58689e-06 0.0349327 -1.58689e-06 0.0349327 -1.58689e-06 
2 9 0.55 0.55 0 0.0384259 -1.74558e-06 0.0384259 -1.74558e-06 0.0384259 -1.74558e-06 
2 10 0.6 0.6 0 0.0419192 -1.90427e-06 0.0419192 -1.90427e-06 0.0419192 -1.90427e-06 
2 11 0.65 0.65 0 0.0454125 -2.06296e-06 0.0454125 -2.06296e-06 0.0454125 -2.06296e-06 
2 12 0.7 0.7 0 0.0489057 -2.22165e-06 0.0489057 -2.22165e-06 0.0489057 -2.22165e-06 
2 13 0.75 0.75 0 0.052399 -2.38034e-06 0.052399 -2.38034e-06 0.052399 -2.38034e-06 
2 14 0.8 0.8 0 0.0558923 -2.53903e-06 0.0558923 -2.53903e-06 0.0558923 -2.53903e-06 
2 15 0.85 0.85 0 0.0593855 -2.69772e-06 0.0593855 -2.69772e-06 0.0593855 -2.69772e-06 
2 16 0.9 0.9 0 0.0628788 -2.85641e-06 0.0628788 -2.85641e-06 0.0628788 -2.85641e-06 
2 17 0.95 0.95 0 0.0663721 -3.0151e-06 0.0663721 -3.0151e-06 0.0663721 -3.0151e-06 
2 18 1 1 0 0.0698653 -3.17379e-06 0.0698653 -3.17379e-06 0.0698653 -3.17379e-06 


==> Data-Power-amplitude_f-r=2_E2.txt <==
# r, iteration, amp, xi1, xi2, Vm1, Vm2 pour lambda = 1, Vm1, Vm2 pour lambda = 10, Vm1, Vm2 pour lambda = 100
2 0 0.1 0.1 0 0.00821441 -3.51892e-07 0.00821441 -3.51892e-07 0.00821441 -3.51892e-07 
2 1 0.15 0.15 0 0.0109525 -4.69189e-07 0.0109525 -4.69189e-07 0.0109525 -4.69189e-07 
2 2 0.2 0.2 0 0.0136907 -5.86487e-07 0.0136907 -5.86487e-07 0.0136907 -5.86487e-07 
2 3 0.25 0.25 0 0.0164288 -7.03784e-07 0.0164288 -7.03784e-07 0.0164288 -7.03784e-07 
2 4 0.3 0.3 0 0.019167 -8.21081e-07 0.019167 -8.21081e-07 0.019167 -8.21081e-07 
2 5 0.35 0.35 0 0.0219051 -9.38379e-07 0.0219051 -9.38379e-07 0.0219051 -9.38379e-07 
2 6 0.4 0.4 0 0.0246432 -1.05568e-06 0.0246432 -1.05568e-06 0.0246432 -1.05568e-06 
2 7 0.45 0.45 0 0.0273814 -1.17297e-06 0.0273814 -1.17297e-06 0.0273814 -1.17297e-06 
2 8 0.5 0.5 0 0.0301195 -1.29027e-06 0.0301195 -1.29027e-06 0.0301195 -1.29027e-06 
2 9 0.55 0.55 0 0.0328576 -1.40757e-06 0.0328576 -1.40757e-06 0.0328576 -1.40757e-06 
2 10 0.6 0.6 0 0.0355958 -1.52487e-06 0.0355958 -1.52487e-06 0.0355958 -1.52487e-06 
2 11 0.65 0.65 0 0.0383339 -1.64216e-06 0.0383339 -1.64216e-06 0.0383339 -1.64216e-06 
2 12 0.7 0.7 0 0.041072 -1.75946e-06 0.041072 -1.75946e-06 0.041072 -1.75946e-06 
2 13 0.75 0.75 0 0.0438102 -1.87676e-06 0.0438102 -1.87676e-06 0.0438102 -1.87676e-06 
2 14 0.8 0.8 0 0.0465483 -1.99405e-06 0.0465483 -1.99405e-06 0.0465483 -1.99405e-06 
2 15 0.85 0.85 0 0.0492865 -2.11135e-06 0.0492865 -2.11135e-06 0.0492865 -2.11135e-06 
2 16 0.9 0.9 0 0.0520246 -2.22865e-06 0.0520246 -2.22865e-06 0.0520246 -2.22865e-06 
2 17 0.95 0.95 0 0.0547627 -2.34595e-06 0.0547627 -2.34595e-06 0.0547627 -2.34595e-06 
2 18 1 1 0 0.0575009 -2.46324e-06 0.0575009 -2.46324e-06 0.0575009 -2.46324e-06 


==> Data-Power-amplitude_f-r=2_E3.txt <==
# r, iteration, amp, xi1, xi2, Vm1, Vm2 pour lambda = 1, Vm1, Vm2 pour lambda = 10, Vm1, Vm2 pour lambda = 100
2 0 0.1 0.1 0 0.00316934 -8.55012e-08 0.00316934 -8.55012e-08 0.00316934 -8.55012e-08 
2 1 0.15 0.15 0 0.00422578 -1.14002e-07 0.00422578 -1.14002e-07 0.00422578 -1.14002e-07 
2 2 0.2 0.2 0 0.00528223 -1.42502e-07 0.00528223 -1.42502e-07 0.00528223 -1.42502e-07 
2 3 0.25 0.25 0 0.00633868 -1.71002e-07 0.00633868 -1.71002e-07 0.00633868 -1.71002e-07 
2 4 0.3 0.3 0 0.00739512 -1.99503e-07 0.00739512 -1.99503e-07 0.00739512 -1.99503e-07 
2 5 0.35 0.35 0 0.00845157 -2.28003e-07 0.00845157 -2.28003e-07 0.00845157 -2.28003e-07 
2 6 0.4 0.4 0 0.00950801 -2.56504e-07 0.00950801 -2.56504e-07 0.00950801 -2.56504e-07 
2 7 0.45 0.45 0 0.0105645 -2.85004e-07 0.0105645 -2.85004e-07 0.0105645 -2.85004e-07 
2 8 0.5 0.5 0 0.0116209 -3.13505e-07 0.0116209 -3.13505e-07 0.0116209 -3.13505e-07 
2 9 0.55 0.55 0 0.0126774 -3.42005e-07 0.0126774 -3.42005e-07 0.0126774 -3.42005e-07 
2 10 0.6 0.6 0 0.0137338 -3.70505e-07 0.0137338 -3.70505e-07 0.0137338 -3.70505e-07 
2 11 0.65 0.65 0 0.0147902 -3.99006e-07 0.0147902 -3.99006e-07 0.0147902 -3.99006e-07 
2 12 0.7 0.7 0 0.0158467 -4.27506e-07 0.0158467 -4.27506e-07 0.0158467 -4.27506e-07 
2 13 0.75 0.75 0 0.0169031 -4.56007e-07 0.0169031 -4.56007e-07 0.0169031 -4.56007e-07 
2 14 0.8 0.8 0 0.0179596 -4.84507e-07 0.0179596 -4.84507e-07 0.0179596 -4.84507e-07 
2 15 0.85 0.85 0 0.019016 -5.13007e-07 0.019016 -5.13007e-07 0.019016 -5.13007e-07 
2 16 0.9 0.9 0 0.0200725 -5.41508e-07 0.0200725 -5.41508e-07 0.0200725 -5.41508e-07 
2 17 0.95 0.95 0 0.0211289 -5.70008e-07 0.0211289 -5.70008e-07 0.0211289 -5.70008e-07 
2 18 1 1 0 0.0221854 -5.98509e-07 0.0221854 -5.98509e-07 0.0221854 -5.98509e-07 


==> Data-Power-amplitude_f-r=2_E4.txt <==
# r, iteration, amp, xi1, xi2, Vm1, Vm2 pour lambda = 1, Vm1, Vm2 pour lambda = 10, Vm1, Vm2 pour lambda = 100
2 0 0.1 0.1 0 0.00230169 -5.61681e-08 0.00230169 -5.61681e-08 0.00230169 -5.61681e-08 
2 1 0.15 0.15 0 0.00306892 -7.48908e-08 0.00306892 -7.48908e-08 0.00306892 -7.48908e-08 
2 2 0.2 0.2 0 0.00383615 -9.36135e-08 0.00383615 -9.36135e-08 0.00383615 -9.36135e-08 
2 3 0.25 0.25 0 0.00460337 -1.12336e-07 0.00460337 -1.12336e-07 0.00460337 -1.12336e-07 
2 4 0.3 0.3 0 0.0053706 -1.31059e-07 0.0053706 -1.31059e-07 0.0053706 -1.31059e-07 
2 5 0.35 0.35 0 0.00613783 -1.49782e-07 0.00613783 -1.49782e-07 0.00613783 -1.49782e-07 
2 6 0.4 0.4 0 0.00690506 -1.68504e-07 0.00690506 -1.68504e-07 0.00690506 -1.68504e-07 
2 7 0.45 0.45 0 0.00767229 -1.87227e-07 0.00767229 -1.87227e-07 0.00767229 -1.87227e-07 
2 8 0.5 0.5 0 0.00843952 -2.0595e-07 0.00843952 -2.0595e-07 0.00843952 -2.0595e-07 
2 9 0.55 0.55 0 0.00920675 -2.24672e-07 0.00920675 -2.24672e-07 0.00920675 -2.24672e-07 
2 10 0.6 0.6 0 0.00997398 -2.43395e-07 0.00997398 -2.43395e-07 0.00997398 -2.43395e-07 
2 11 0.65 0.65 0 0.0107412 -2.62118e-07 0.0107412 -2.62118e-07 0.0107412 -2.62118e-07 
2 12 0.7 0.7 0 0.0115084 -2.80841e-07 0.0115084 -2.80841e-07 0.0115084 -2.80841e-07 
2 13 0.75 0.75 0 0.0122757 -2.99563e-07 0.0122757 -2.99563e-07 0.0122757 -2.99563e-07 
2 14 0.8 0.8 0 0.0130429 -3.18286e-07 0.0130429 -3.18286e-07 0.0130429 -3.18286e-07 
2 15 0.85 0.85 0 0.0138101 -3.37009e-07 0.0138101 -3.37009e-07 0.0138101 -3.37009e-07 
2 16 0.9 0.9 0 0.0145774 -3.55731e-07 0.0145774 -3.55731e-07 0.0145774 -3.55731e-07 
2 17 0.95 0.95 0 0.0153446 -3.74454e-07 0.0153446 -3.74454e-07 0.0153446 -3.74454e-07 
2 18 1 1 0 0.0161118 -3.93177e-07 0.0161118 -3.93177e-07 0.0161118 -3.93177e-07 


==> Data-power_law-rotation_f-lambda=1-r=2.3.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm theta
1 0 0.0732341 2.30158e-05 0.0732341 1 0.0003142770
0.987688 0.156434 0.0722867 0.004344 0.0724171 0.998199 0.0599858  0.15708
0.951057 0.309017 0.0699661 0.00853679 0.070485 0.992638 0.121115  0.314159
0.891007 0.45399 0.0661333 0.0125765 0.0673185 0.982394 0.186822  0.471239
0.809017 0.587785 0.0608075 0.0163878 0.0629771 0.96555 0.260218  0.628319
0.707107 0.707107 0.05399 0.0199408 0.0575548 0.938063 0.346466  0.785398
0.587785 0.809017 0.0457533 0.0231117 0.0512593 0.892585 0.450878  0.942478
0.45399 0.891007 0.0362433 0.0257346 0.0444505 0.815364 0.578949  1.09956
0.309017 0.951057 0.0255202 0.0277346 0.0376894 0.677119 0.735873  1.25664
0.156434 0.987688 0.0135076 0.0290513 0.032038 0.421611 0.906777  1.41372
6.12323e-17 1 1.38666e-05 0.0295602 0.0295602 0.000469097 1  1.5708


==> Data-power_law-rotation_f-lambda=1-r=2.6.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm theta
1 0 0.0872698 4.71173e-05 0.0872698 1 0.0005399040
0.987688 0.156434 0.0867062 0.00509449 0.0868558 0.998278 0.0586546  0.15708
0.951057 0.309017 0.0843897 0.0100469 0.0849857 0.992988 0.118218  0.314159
0.891007 0.45399 0.0804015 0.014855 0.0817623 0.983357 0.181686  0.471239
0.809017 0.587785 0.0741606 0.0193965 0.0766552 0.967457 0.253035  0.628319
0.707107 0.707107 0.0666257 0.0236814 0.0707092 0.942249 0.334912  0.785398
0.587785 0.809017 0.0573304 0.0275702 0.0636152 0.901206 0.433391  0.942478
0.45399 0.891007 0.0463139 0.0308916 0.0556711 0.83192 0.554896  1.09956
0.309017 0.951057 0.0334636 0.0335211 0.0473654 0.7065 0.707713  1.25664
0.156434 0.987688 0.0183608 0.0353661 0.0398482 0.460769 0.88752  1.41372
6.12323e-17 1 0.000148442 0.036178 0.0361783 0.00410306 0.999992  1.5708


==> Data-power_law-rotation_f-lambda=1-r=2.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm theta
1 0 0.0546179 -5.76568e-07 0.0546179 1 -1.05564e-050
0.987688 0.156434 0.0539454 0.00327834 0.0540449 0.998159 0.0606595  0.15708
0.951057 0.309017 0.0519446 0.00647653 0.0523468 0.992317 0.123724  0.314159
0.891007 0.45399 0.0486647 0.00951525 0.0495862 0.981416 0.191893  0.471239
0.809017 0.587785 0.0441865 0.0123197 0.0458718 0.963261 0.268567  0.628319
0.707107 0.707107 0.0386203 0.0148207 0.0413664 0.933614 0.358279  0.785398
0.587785 0.809017 0.0321032 0.0169569 0.0363063 0.884231 0.46705  0.942478
0.45399 0.891007 0.0247955 0.0186755 0.0310418 0.798779 0.601624  1.09956
0.309017 0.951057 0.0168773 0.0199342 0.0261193 0.646163 0.763199  1.25664
0.156434 0.987688 0.00854356 0.0207021 0.0223958 0.381481 0.924377  1.41372
6.12323e-17 1 -5.76568e-07 0.0209603 0.0209603 -2.75077e-05 1  1.5708


==> Data-power_law-rotation_f-lambda=100-r=2.3.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm theta
1 0 0.0430471 1.35287e-05 0.0430471 1 0.0003142770
0.987688 0.156434 0.0424902 0.00255341 0.0425669 0.998199 0.0599858  0.15708
0.951057 0.309017 0.0411262 0.00501794 0.0414312 0.992638 0.121115  0.314159
0.891007 0.45399 0.0388733 0.00739252 0.0395699 0.982394 0.186822  0.471239
0.809017 0.587785 0.0357427 0.00963276 0.037018 0.96555 0.260218  0.628319
0.707107 0.707107 0.0317354 0.0117212 0.0338308 0.938063 0.346466  0.785398
0.587785 0.809017 0.0268938 0.0135851 0.0301303 0.892585 0.450878  0.942478
0.45399 0.891007 0.0213039 0.0151268 0.0261281 0.815364 0.578949  1.09956
0.309017 0.951057 0.0150008 0.0163024 0.0221539 0.677119 0.735873  1.25664
0.156434 0.987688 0.00793978 0.0170764 0.018832 0.421611 0.906777  1.41372
6.12323e-17 1 8.15083e-06 0.0173756 0.0173756 0.000469097 1  1.5708


==> Data-power_law-rotation_f-lambda=100-r=2.6.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm theta
1 0 0.0368014 1.98692e-05 0.0368014 1 0.0005399040
0.987688 0.156434 0.0365637 0.00214833 0.0366268 0.998278 0.0586546  0.15708
0.951057 0.309017 0.0355869 0.00423673 0.0358382 0.992988 0.118218  0.314159
0.891007 0.45399 0.033905 0.00626432 0.0344789 0.983357 0.181686  0.471239
0.809017 0.587785 0.0312733 0.00817942 0.0323252 0.967457 0.253035  0.628319
0.707107 0.707107 0.0280958 0.00998636 0.0298178 0.942249 0.334912  0.785398
0.587785 0.809017 0.024176 0.0116263 0.0268263 0.901206 0.433391  0.942478
0.45399 0.891007 0.0195304 0.0130269 0.0234763 0.83192 0.554896  1.09956
0.309017 0.951057 0.0141115 0.0141357 0.0199738 0.7065 0.707713  1.25664
0.156434 0.987688 0.00774269 0.0149137 0.0168038 0.460769 0.88752  1.41372
6.12323e-17 1 6.25973e-05 0.0152561 0.0152563 0.00410306 0.999992  1.5708


==> Data-power_law-rotation_f-lambda=100-r=2.txt <==
x y Vm1 Vm2 Vnorm Vm1norm Vm2norm theta
1 0 0.0546179 -5.76568e-07 0.0546179 1 -1.05564e-050
0.987688 0.156434 0.0539454 0.00327834 0.0540449 0.998159 0.0606595  0.15708
0.951057 0.309017 0.0519446 0.00647653 0.0523468 0.992317 0.123724  0.314159
0.891007 0.45399 0.0486647 0.00951525 0.0495862 0.981416 0.191893  0.471239
0.809017 0.587785 0.0441865 0.0123197 0.0458718 0.963261 0.268567  0.628319
0.707107 0.707107 0.0386203 0.0148207 0.0413664 0.933614 0.358279  0.785398
0.587785 0.809017 0.0321032 0.0169569 0.0363063 0.884231 0.46705  0.942478
0.45399 0.891007 0.0247955 0.0186755 0.0310418 0.798779 0.601624  1.09956
0.309017 0.951057 0.0168773 0.0199342 0.0261193 0.646163 0.763199  1.25664
0.156434 0.987688 0.00854356 0.0207021 0.0223958 0.381481 0.924377  1.41372
6.12323e-17 1 -5.76568e-07 0.0209603 0.0209603 -2.75077e-05 1  1.5708

